Integrated Radio Sensing Capabilities for 6G Networks: AI/ML Perspective

The sixth-generation wireless communications (6G) is often labeled as "connected intelligence". Radio sensing, aligned with machine learning (ML) and artificial intelligence (AI), promises, among other benefits, breakthroughs in the system's ability to perceive the environment and effectively utilize this awareness. This article offers a tutorial-style survey of AI and ML approaches to enhance the sensing capabilities of next-generation wireless networks. To this end, while staying in the framework of integrated sensing and communication (ISAC), we expand the term "sensing" from radar, via spectrum sensing, to miscellaneous applications of radio sensing like non-cooperative transmitter localization. We formulate the problems, explain the state-of-the-art approaches, and detail AI-based techniques to tackle various objectives in the context of wireless sensing. We discuss the advantages, enablers, and challenges of integrating various sensing capabilities into an envisioned AI-powered multimodal multi-task network. In addition to the tutorial-style core of this work based on direct authors' involvement in 6G research problems, we review the related literature, and provide both a good start for those entering this field of research, and a topical overview for a general reader with a background in wireless communications

==> figures/ISAC/angle-range/data_results/baseline_ideal_pfa_pos_error.txt <==
 1.0 0.9979884624481201
 0.9804719090461731 0.9984784722328186
 0.2972853183746338 0.9944974184036255
 0.09977145493030548 0.8997532725334167
 0.06313549727201462 0.854437530040741
 0.037849463522434235 0.7809396386146545
 0.020904377102851868 0.6749785542488098
 0.010432790033519268 0.5396883487701416
 0.004716034047305584 0.4001528322696686
 0.001970247132703662 0.28831589221954346
 0.0007899387273937464 0.20707130432128906
 0.00030077664996497333 0.15092317759990692
 0.00010519183706492186 0.1128992885351181
 4.079683276358992e-05 0.09016700834035873
 1.2399037586874329e-05 0.07409016042947769
 2.799782805595896e-06 0.06593794375658035
 7.999379363354819e-07 0.060244664549827576
 0.0 0.057096950709819794
 0.0 0.05521562695503235
 0.0 0.05389682576060295


==> figures/ISAC/angle-range/data_results/baseline_learn_pfa_pos_error.txt <==
 1.0 1.8358469009399414
 0.9936624765396118 1.8361135721206665
 0.6973775029182434 1.8588981628417969
 0.28724291920661926 1.791822910308838
 0.15401725471019745 1.6445658206939697
 0.10623935610055923 1.5382883548736572
 0.07379347085952759 1.4256324768066406
 0.04914098605513573 1.2943898439407349
 0.030781611800193787 1.1425576210021973
 0.018151791766285896 0.9744773507118225
 0.00999082438647747 0.8112107515335083
 0.00527239078655839 0.6646043658256531
 0.002705790102481842 0.5470646023750305
 0.0013850925024598837 0.4534685015678406
 0.0007475420134142041 0.38259145617485046
 0.0003987690433859825 0.32662233710289
 0.00021118360746186227 0.28063416481018066
 0.00011319121404085308 0.24361950159072876
 5.63956236874219e-05 0.21518193185329437
 3.03976412396878e-05 0.19231118261814117


==> figures/ISAC/angle-range/data_results/impairment_pfa_pos_error.txt <==
 1.0 1.0561399459838867
 0.9929757714271545 1.0562421083450317
 0.6863852143287659 1.0684282779693604
 0.2701154053211212 1.0359947681427002
 0.14145256578922272 0.9680143594741821
 0.10045655816793442 0.9307550191879272
 0.07342823594808578 0.8899533152580261
 0.05275242030620575 0.8417614102363586
 0.036927491426467896 0.7778103947639465
 0.025159891694784164 0.7046616077423096
 0.016541771590709686 0.6244956851005554
 0.01037187222391367 0.5349713563919067
 0.006395261734724045 0.44620421528816223
 0.0037612372543662786 0.3648797869682312
 0.002185297664254904 0.294481486082077
 0.0012171176495030522 0.23763124644756317
 0.0006776860100217164 0.19439320266246796
 0.00036921098944731057 0.16093304753303528
 0.0002053836069535464 0.13346152007579803
 0.00010189264867221937 0.1126350536942482


==> figures/ISAC/systemModel_MIMO.pdf_tex <==
%% Creator: Inkscape 1.4.2 (ebf0e940d0, 2025-05-08), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'systemModel_MIMO.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1103.00006104bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.67452399)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{systemModel_MIMO.pdf}}%
    \put(0.27611709,0.37912558){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Sensing \end{tabular}}}}%
    \put(0.26675003,0.15504666){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}TX\end{tabular}}}}%
    \put(0.7886148,0.15512699){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}RX\end{tabular}}}}%
    \put(0.45758926,0.51391604){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Target\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{systemModel_MIMO.pdf}}%
    \put(0.55350051,0.12538944){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Communication \end{tabular}}}}%
    \put(0.56011124,0.47432538){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\small{$f_{\mathrm{D}}$, $\tau$}\end{tabular}}}}%
    \put(0.655478,0.34016178){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\small{$\theta$}\end{tabular}}}}%
    \put(0.65733489,0.30990273){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\small{$\varphi$}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/ISAC/tradeoff/ws_beams.txt <==
NN0.01 NN0.05 NN0.1 NN0.15 NN0.2 NN0.3 NN0.4 NN0.5 NN0.6 NN0.7 NN0.8 NN0.9 NN0.95 NN0.99 angle 
0.049943964928388596 0.04364073649048805 0.04176953434944153 0.03717747703194618 0.03444405272603035 0.030391789972782135 0.0279302429407835 0.024974146857857704 0.021109171211719513 0.017163580283522606 0.01512374822050333 0.009787422604858875 0.006630799267441034 0.0016120683867484331 -1.5707963267948966 
0.04998243227601051 0.04365961626172066 0.04178343713283539 0.037188153713941574 0.03445139527320862 0.03039705753326416 0.02793245017528534 0.024974104017019272 0.02110714465379715 0.01715998724102974 0.015118835493922234 0.009779893793165684 0.00662298733368516 0.001607246813364327 -1.5620453723280725 
0.05009608715772629 0.043715689331293106 0.0418243408203125 0.03721967339515686 0.03447188436985016 0.030411867424845695 0.027938038110733032 0.02497456595301628 0.021101798862218857 0.017150025814771652 0.01510426215827465 0.009757074527442455 0.006600634660571814 0.0015929817454889417 -1.5532944178612487 
0.05028405413031578 0.0438077412545681 0.04189160093665123 0.037271179258823395 0.03450656309723854 0.0304361954331398 0.027947409078478813 0.024974362924695015 0.021091748028993607 0.017132557928562164 0.015079754404723644 0.0097190598025918 0.006562752649188042 0.0015694377943873405 -1.5445434633944248 
0.05054336413741112 0.04393181577324867 0.04198100417852402 0.03733908385038376 0.03455076739192009 0.030467061325907707 0.02795710600912571 0.02497122995555401 0.021075792610645294 0.017106451094150543 0.015043758787214756 0.009664906188845634 0.006509395316243172 0.0015365775907412171 -1.5357925089276008 
0.050869084894657135 0.044084690511226654 0.04208952188491821 0.03742070123553276 0.03460158407688141 0.03050137311220169 0.027965063229203224 0.024963445961475372 0.021051449701189995 0.017069749534130096 0.014994965866208076 0.009593849070370197 0.006440048571676016 0.001494412194006145 -1.527041554460777 
0.05125683918595314 0.04426123946905136 0.0422125868499279 0.037511713802814484 0.034656722098588943 0.030536677688360214 0.02796868234872818 0.02494812197983265 0.02101670764386654 0.017020953819155693 0.014932231046259403 0.009505204856395721 0.006354245822876692 0.001443494576960802 -1.5182905999939527 
0.051698267459869385 0.04445434361696243 0.04234333708882332 0.03760598972439766 0.03470867499709129 0.030567245557904243 0.02796294167637825 0.02492102049291134 0.02096855640411377 0.01695748046040535 0.014852945692837238 0.009397771209478378 0.006251410115510225 0.0013840171741321683 -1.5095396455271293 
0.05218644067645073 0.04465721920132637 0.04247516021132469 0.03769783303141594 0.03475295752286911 0.03058864362537861 0.02794361300766468 0.02487933449447155 0.020903877913951874 0.01687707006931305 0.014755340293049812 0.009270352311432362 0.006131764966994524 0.0013164191041141748 -1.5007886910603052 
0.05271173268556595 0.04485989362001419 0.04259922355413437 0.0377790667116642 0.034782931208610535 0.030594997107982635 0.027905918657779694 0.024817468598484993 0.020817840471863747 0.016775576397776604 0.014636658132076263 0.009121953509747982 0.00599388824775815 0.0012411344796419144 -1.492037736593481 
0.05326087027788162 0.04505351930856705 0.04270671308040619 0.037842001765966415 0.03478851169347763 0.0305781252682209 0.027842160314321518 0.02473009005188942 0.020706821233034134 0.016650356352329254 0.014493536204099655 0.008950537070631981 0.005837711039930582 0.0011587274493649602 -1.483286782126657 
0.053822923451662064 0.04522594064474106 0.042786769568920135 0.03787689656019211 0.03476342186331749 0.030532000586390495 0.027747001498937607 0.024611566215753555 0.020565738901495934 0.01649736426770687 0.014323452487587929 0.008755271323025227 0.005662562325596809 0.0010700791608542204 -1.474535827659833 
0.05438262224197388 0.045365046709775925 0.04282836243510246 0.037873778492212296 0.03469797223806381 0.03044828027486801 0.027613529935479164 0.02445572428405285 0.020389501005411148 0.016312656924128532 0.014123178087174892 0.008534771390259266 0.00546792708337307 0.0009760747780092061 -1.4657848731930097 
0.05492568388581276 0.04545716568827629 0.042818475514650345 0.03782154992222786 0.034582871943712234 0.030318809673190117 0.027434343472123146 0.02425714023411274 0.02017255872488022 0.016091929748654366 0.013889798894524574 0.00828782469034195 0.005254185292869806 0.0008776125032454729 -1.4570339187261854 
0.05543136224150658 0.04548778757452965 0.042744435369968414 0.03770872950553894 0.03440646082162857 0.03013363480567932 0.027200616896152496 0.02400776371359825 0.019909942522644997 0.015831567347049713 0.01361965574324131 0.008013107813894749 0.005020827054977417 0.0007761473534628749 -1.4482829642593613 
0.055881574749946594 0.04544273018836975 0.04259315878152847 0.03752380609512329 0.03415703773498535 0.029883308336138725 0.026904795318841934 0.02370133437216282 0.01959657482802868 0.015527800656855106 0.013309763744473457 0.007710268255323172 0.004768441431224346 0.0006729404558427632 -1.4395320097925375 
0.056257493793964386 0.04530385509133339 0.04234851151704788 0.03725294768810272 0.03382629156112671 0.0295599102973938 0.0265398807823658 0.02333208918571472 0.01922629028558731 0.01517604198306799 0.012957953847944736 0.00737879378721118 0.00449775718152523 0.0005697198212146759 -1.4307810553257136 
0.05653509125113487 0.045057713985443115 0.04199869558215141 0.03688570857048035 0.033401403576135635 0.029153045266866684 0.026097122579813004 0.02289256453514099 0.018795330077409744 0.014773949980735779 0.012561280280351639 0.007018664851784706 0.004209463484585285 0.0004683587176259607 -1.4220301008588896 
0.05669216066598892 0.0446850024163723 0.04152689501643181 0.03640761226415634 0.032871779054403305 0.028653688728809357 0.02556931972503662 0.02237691357731819 0.018297947943210602 0.014317375607788563 0.01211778074502945 0.006630311720073223 0.0039049782790243626 0.00037082284688949585 -1.4132791463920658 
0.05670569837093353 0.04417109116911888 0.04092063009738922 0.03580807149410248 0.03222845122218132 0.028054313734173775 0.024950362741947174 0.021780243143439293 0.01773129776120186 0.01380494236946106 0.011626621708273888 0.006215151399374008 0.003586377250030637 0.0002794904576148838 -1.4045281919252417 
0.05655127018690109 0.04350138455629349 0.04016738384962082 0.035076629370450974 0.03146131709218025 0.02734667994081974 0.02423403598368168 0.02109827846288681 0.017092395573854446 0.013235002756118774 0.011087065562605858 0.005774857010692358 0.0032561139669269323 0.000196685447008349 -1.3957772374584179 
0.05620794743299484 0.04266027361154556 0.039254527539014816 0.03420274704694748 0.030564680695533752 0.02652609534561634 0.02341718040406704 0.02032824046909809 0.016379153355956078 0.01260686106979847 0.010500095784664154 0.005312435794621706 0.002917191479355097 0.00012507813517004251 -1.387026282991594 
0.0556492879986763 0.041635796427726746 0.038172461092472076 0.033178869634866714 0.029529942199587822 0.025586172938346863 0.022494718432426453 0.019467441365122795 0.015591836534440517 0.011921877041459084 0.009866580367088318 0.004830886609852314 0.002573269885033369 6.73999820719473e-05 -1.37827532852477 
0.05485641211271286 0.040418028831481934 0.0369139201939106 0.03199944272637367 0.02835441567003727 0.024525156244635582 0.02146719954907894 0.018516618758440018 0.014731460250914097 0.01118212565779686 0.009189803153276443 0.004335097502917051 0.002228645607829094 2.6416115360916592e-05 -1.369524374057946 
0.05380965769290924 0.03899995982646942 0.03547469899058342 0.03066161647439003 0.027037344872951508 0.023342687636613846 0.020335465669631958 0.01747737266123295 0.013800698332488537 0.010390880517661572 0.00847360584884882 0.003830042202025652 0.001887691207230091 4.948679361405084e-06 -1.360773419591122 
0.05249372869729996 0.03737771883606911 0.03385307267308235 0.02916562184691429 0.025580691173672676 0.02204175293445587 0.019103659316897392 0.01635516807436943 0.012805725447833538 0.009554601274430752 0.007724428083747625 0.003322676056995988 0.0015566832153126597 5.74543309994624e-06 -1.3520224651242982 
0.05089661106467247 0.03555084764957428 0.03205156698822975 0.027514547109603882 0.02399054355919361 0.020627833902835846 0.017778124660253525 0.015155421569943428 0.011752432212233543 0.008679121732711792 0.00694871973246336 0.0028196813073009253 0.0012405007146298885 3.139105319860391e-05 -1.3432715106574742 
0.049012355506420135 0.033525943756103516 0.030077917501330376 0.025717148557305336 0.02227591909468174 0.01911010593175888 0.016368456184864044 0.013889051973819733 0.010651527903974056 0.007774505764245987 0.00615577632561326 0.0023294745478779078 0.0009462193702347577 8.42251829453744e-05 -1.3345205561906504 
0.04683635011315346 0.03131353110074997 0.027945032343268394 0.023785995319485664 0.02044988051056862 0.01750051975250244 0.01488756388425827 0.012567016296088696 0.009514852426946163 0.006851819809526205 0.005355627276003361 0.0018610034603625536 0.0006799983093515038 0.00016617854998912662 -1.3257696017238263 
0.044376686215400696 0.028929682448506355 0.025669550523161888 0.021737806499004364 0.018531233072280884 0.015816248953342438 0.013351868838071823 0.011205648072063923 0.008356872946023941 0.0059237126260995865 0.004560463596135378 0.0014237894210964441 0.0004488705890253186 0.00027873957878910005 -1.3170186472570022 
0.04164458438754082 0.026398049667477608 0.023275911808013916 0.019595572724938393 0.0165424682199955 0.014077465049922466 0.01178087666630745 0.009822366759181023 0.007194603327661753 0.005005039274692535 0.0037833477836102247 0.0010278001427650452 0.0002593392273411155 0.00042271375423297286 -1.3082676927901784 
0.03866036236286163 0.0237471554428339 0.020792590454220772 0.017386214807629585 0.01451113447546959 0.012308460660278797 0.010197434574365616 0.008437814190983772 0.0060469307936728 0.0041117281652987 0.0030386541038751602 0.0006831204518675804 0.00011778598855016753 0.0005981366848573089 -1.2995167383233546 
0.03545365110039711 0.021012654528021812 0.018254028633236885 0.01514185406267643 0.012468615546822548 0.010537167079746723 0.00862724706530571 0.007075227797031403 0.0049349647015333176 0.003261413425207138 0.002341680461540818 0.0003997397143393755 3.015932634298224e-05 0.0008040998363867402 -1.2907657838565305 
0.03206174075603485 0.018237201496958733 0.015700818970799446 0.012899701483547688 0.010450066067278385 0.00879415962845087 0.007098487578332424 0.0057594748213887215 0.0038809850811958313 0.002472225110977888 0.0017079568933695555 0.0001870013657025993 1.44709383675945e-06 0.0010388640221208334 -1.2820148293897067 
0.02853289246559143 0.015467183664441109 0.013176629319787025 0.010699751786887646 0.008495142683386803 0.007113685365766287 0.005641927942633629 0.004517421126365662 0.0029080286622047424 0.00176245195325464 0.0011533162323758006 5.346679245121777e-05 3.5562356060836464e-05 0.0012994937133044004 -1.2732638749228828 
0.0249191801995039 0.012757009826600552 0.010731728747487068 0.008587240241467953 0.006643942091614008 0.00553033547475934 0.004288283176720142 0.0033753879833966494 0.002040168968960643 0.0011509193573147058 0.0006926151108928025 6.248133558983682e-06 0.0001350303937215358 0.001581721007823944 -1.264512920456059 
0.021286699920892715 0.010161781683564186 0.008416498079895973 0.00660752272233367 0.004940373823046684 0.004081563092768192 0.0030699591152369976 0.002360973274335265 0.0013001530896872282 0.0006546152872033417 0.0003400367859285325 5.068498649052344e-05 0.0003006265906151384 0.0018801188562065363 -1.2557619659892347 
0.017704691737890244 0.007741499692201614 0.0062845805659890175 0.004808172583580017 0.003426998620852828 0.00280315475538373 0.0020179685670882463 0.0015001476276665926 0.0007097533089108765 0.0002894006611313671 0.00010773540998343378 0.0001898421614896506 0.0005310106207616627 0.0021882071159780025 -1.247011011522411 
0.014248918741941452 0.005554713774472475 0.004387988243252039 0.003234978998079896 0.0021457162220031023 0.0017300477484241128 0.0011614259565249085 0.0008166091283783317 0.0002880306274164468 6.818650581408292e-05 5.393301762524061e-06 0.0004241570713929832 0.0008229895029217005 0.0024983687326312065 -1.2382600570555868 
0.010998979210853577 0.003660760587081313 0.0027780167292803526 0.0019325452158227563 0.0011354605667293072 0.0008941910928115249 0.0005264444625936449 0.00033116794656962156 5.114626037538983e-05 1.0657258826540783e-06 3.9596085116500035e-05 0.0007507948321290314 0.001170409726910293 0.00280172610655427 -1.229509102588763 
0.00803418643772602 0.0021140635944902897 0.0015009721973910928 0.0009403707226738334 0.00042988575296476483 0.00032271427335217595 0.0001341184542980045 5.9679248806787655e-05 1.0544206816121005e-05 9.380617848364636e-05 0.00021310888405423611 0.0011638549622148275 0.0015652760630473495 0.0030886693857610226 -1.2207581481219392 
0.005433735437691212 0.0009636473841965199 0.0005969523917883635 0.00029199986602179706 5.6587559811305255e-05 3.7030749808764085e-05 4.568695644024956e-09 1.2954025805811398e-05 0.0001724505564197898 0.00034748384496197104 0.0005244239000603557 0.0016538219060748816 0.0019968843553215265 0.003349342616274953 -1.2120071936551151 
0.0032731816172599792 0.00025007696240209043 9.758429223438725e-05 1.2773317394021433e-05 3.4691565815592185e-05 5.097044777357951e-05 0.00013232238416094333 0.00019492364663165063 0.0005367525736801326 0.0007576075731776655 0.0009668178390711546 0.002207016572356224 0.0024514500983059406 0.003573323367163539 -1.203256239188291 
0.0016176759963855147 2.5139611352642532e-06 2.3419128410751e-05 0.00011771037679864094 0.00037304722354747355 0.00036933968658559024 0.0005309525295160711 0.0006021859589964151 0.0010965503752231598 0.0013140648370608687 0.0015291364397853613 0.002807260723784566 0.0029145737644284964 0.0037509100511670113 -1.1945052847214674 
0.0005233154515735805 0.0002368824352743104 0.0003822700527962297 0.0006099609308876097 0.001068958081305027 0.0009867585031315684 0.001186454319395125 0.0012230871943756938 0.0018371415790170431 0.0020000820513814688 0.002194319386035204 0.0034340715501457453 0.0033686342649161816 0.0038722092285752296 -1.1857543302546436 
3.102722985204309e-05 0.0009535568533465266 0.001167372101917863 0.0014793783193454146 0.002106862608343363 0.001886927057057619 0.0020794779993593693 0.0020373810548335314 0.002736541908234358 0.0027936967089772224 0.002940623788163066 0.004065082874149084 0.0037964042276144028 0.003929778002202511 -1.1770033757878196 
0.00016414769925177097 0.002135678194463253 0.0023562549613416195 0.0027015439700335264 0.0034577634651213884 0.003041925374418497 0.003180778119713068 0.003016153583303094 0.0037647178396582603 0.0036666630767285824 0.0037413400132209063 0.0046754758805036545 0.00417910423129797 0.003917289432138205 -1.1682524213209955 
0.0009255253826268017 0.0037476257421076298 0.003909528721123934 0.004236833192408085 0.005078776273876429 0.004412381909787655 0.0044508157297968864 0.004122554324567318 0.004884766414761543 0.004584670998156071 0.004565796814858913 0.005239199846982956 0.004498141817748547 0.003830530447885394 -1.1595014668541714 
0.00229550595395267 0.005736143793910742 0.005772164557129145 0.006031920667737722 0.006913892459124327 0.005948126316070557 0.005841339938342571 0.005312149412930012 0.006054020021110773 0.005511610768735409 0.005380580667406321 0.005730851087719202 0.00473792664706707 0.003669019788503647 -1.1507505123873474 
0.0042303381487727165 0.008028803393244743 0.007872860878705978 0.008019056171178818 0.00889485515654087 0.0075890072621405125 0.007296052761375904 0.006534612737596035 0.007224331609904766 0.006406194064766169 0.006150043103843927 0.006125526502728462 0.0048830811865627766 0.0034346317406743765 -1.1419995579205238 
0.006661428138613701 0.010536796413362026 0.010126573964953423 0.010118883103132248 0.010942669585347176 0.009266497567296028 0.008752398192882538 0.007734887767583132 0.008344555273652077 0.007227624766528606 0.0068383608013391495 0.0064012110233306885 0.004923040512949228 0.0031334427185356617 -1.1332486034537 
0.009497769176959991 0.013156981207430363 0.01243691984564066 0.012242641299962997 0.012972041964530945 0.010908330790698528 0.010145097970962524 0.00885746255517006 0.00936357956379652 0.007934927940368652 0.0074120149947702885 0.006540426053106785 0.004850997123867273 0.0027753422036767006 -1.1244976489868757 
0.012624179013073444 0.015775928273797035 0.014700209721922874 0.014295773580670357 0.014891349710524082 0.01243673823773861 0.011406867764890194 0.009845169261097908 0.010230285115540028 0.008490906096994877 0.007839254103600979 0.0065298182889819145 0.004664998967200518 0.0023734273854643106 -1.1157466945200518 
0.015910163521766663 0.018273917958140373 0.01680953986942768 0.016182202845811844 0.01661170832812786 0.013779082335531712 0.01247467938810587 0.01064642146229744 0.010899861343204975 0.00886324979364872 0.0080952700227499 0.00636449595913291 0.00436911778524518 0.0019451561383903027 -1.106995740053228 
0.01920785941183567 0.020529555156826973 0.018658477813005447 0.01780703291296959 0.01804485358297825 0.01486318837851286 0.01328932587057352 0.011214898899197578 0.011332400143146515 0.009026337414979935 0.008160872384905815 0.006045107264071703 0.003973337356001139 0.0015100312884896994 -1.0982447855864041 
0.02236517332494259 0.022428564727306366 0.02015027031302452 0.019085831940174103 0.019115854054689407 0.015630286186933517 0.013804200105369091 0.011514575220644474 0.011499252170324326 0.008965784683823586 0.008026829920709133 0.00558257894590497 0.0034942789934575558 0.0010906257666647434 -1.08949383111958 
0.02522563561797142 0.02386578544974327 0.021198129281401634 0.01994362846016884 0.019759200513362885 0.01603064127266407 0.013982505537569523 0.011521967127919197 0.011383055709302425 0.008675757795572281 0.007693087216466665 0.004994629416614771 0.002953935880213976 0.000709983054548502 -1.0807428766527563 
0.02764250338077545 0.02475592866539955 0.021736545488238335 0.020326167345046997 0.019931361079216003 0.016034381464123726 0.0138056930154562 0.011226951144635677 0.010980851016938686 0.00816455576568842 0.007170350290834904 0.004308487754315138 0.002379233483225107 0.00039147408097051084 -1.0719919221859322 
0.02948223054409027 0.025037800893187523 0.021722501143813133 0.02020004764199257 0.0196088757365942 0.015628885477781296 0.013272419571876526 0.010637158527970314 0.01030472107231617 0.007453396916389465 0.006480918265879154 0.00355796841904521 0.0018021049909293652 0.0001567806612001732 -1.0632409677191084 
0.03063422068953514 0.024676494300365448 0.021139059215784073 0.0195558350533247 0.018792785704135895 0.014823623932898045 0.012400197796523571 0.009776049293577671 0.00938249472528696 0.006573557388037443 0.005656727589666843 0.00278302188962698 0.0012551897671073675 2.4375312932534143e-05 -1.0544900132522843 
0.031021734699606895 0.02367471717298031 0.02000339888036251 0.018415246158838272 0.017514167353510857 0.013652324676513672 0.011228956282138824 0.00868510827422142 0.008257424458861351 0.005571398418396711 0.004740243777632713 0.002027851762250066 0.0007731188670732081 8.190767402993515e-06 -1.0457390587854605 
0.030600465834140778 0.022067759186029434 0.018361873924732208 0.016825810074806213 0.015826767310500145 0.01216772012412548 0.009814480319619179 0.007419949397444725 0.006986093707382679 0.004500377923250198 0.003779933787882328 0.00133724813349545 0.00038760059396736324 0.00011591302609303966 -1.0369881043186364 
0.029372507706284523 0.019927620887756348 0.016293413937091827 0.014863833785057068 0.013812786899507046 0.010445969179272652 0.00823149736970663 0.0060503846034407616 0.005636782851070166 0.003421362955123186 0.0028297698590904474 0.0007551534217782319 0.00012636877363547683 0.0003478889702819288 -1.0282371498518126 
0.027384839951992035 0.017360564321279526 0.013905234634876251 0.01263033039867878 0.011576319113373756 0.00857933983206749 0.006567619740962982 0.004654988646507263 0.004284541122615337 0.0023988643661141396 0.0019451919943094254 0.0003205853863619268 1.0752363778010476e-05 0.0006961444159969687 -1.0194861953849887 
0.024726813659071922 0.014502211473882198 0.011327574960887432 0.010245361365377903 0.009236317127943039 0.00667068874463439 0.0049170213751494884 0.0033166927751153708 0.0030077563133090734 0.0014960832195356488 0.0011789482086896896 6.457327981479466e-05 5.324579979060218e-05 0.001144184498116374 -1.0107352409181647 
0.021533971652388573 0.011511404998600483 0.008708509616553783 0.007843432016670704 0.0069248066283762455 0.004831016529351473 0.003378517460078001 0.0021186452358961105 0.0018826661398634315 0.0007709579076617956 0.0005781620275229216 7.65128424973227e-06 0.0002559279091656208 0.0016671324847266078 -1.0019842864513406 
0.017976373434066772 0.008560149930417538 0.006202503573149443 0.0055628675036132336 0.004773891530930996 0.0031687449663877487 0.0020449752919375896 0.0011366571998223662 0.0009777556406334043 0.0002714192378334701 0.0001798815792426467 0.0001571715547470376 0.00060943269636482 0.0022327261976897717 -0.9932333319845168 
0.014254778623580933 0.005824585445225239 0.003963025286793709 0.0035391557030379772 0.0029108072631061077 0.0017849038122221828 0.0009997728047892451 0.00043507158989086747 0.0003489476512186229 3.1562562071485445e-05 8.251367944467347e-06 0.0005056099616922438 0.0010923020308837295 0.0028026977088302374 -0.9844823775176927 
0.01058463379740715 0.0034722397103905678 0.002130271401256323 0.0018938924185931683 0.0014458291698247194 0.0007632452179677784 0.0003075402928516269 5.964433148619719e-05 3.4139469789806753e-05 6.784666038583964e-05 7.129673031158745e-05 0.0010303236776962876 0.0016722212312743068 0.003335706889629364 -0.9757314230508689 
0.007186708506196737 0.0016497273463755846 0.0008208856452256441 0.0007258207770064473 0.00046561768976971507 0.00016501736536156386 1.0403994565422181e-05 3.439338252064772e-05 4.979742152499966e-05 0.0003769619215745479 0.0003598806797526777 0.0016935861203819513 0.002307286486029625 0.0037896758876740932 -0.966980468584045 
0.004268973600119352 0.0004722248122561723 0.00011835198529297486 0.00010270858911098912 2.4447132091154344e-05 2.2028323655831628e-05 0.0001223745639435947 0.0003577779862098396 0.0003883009485434741 0.0009345956495963037 0.0008471420151181519 0.0024451236240565777 0.0029482212848961353 0.004125741310417652 -0.958229514117221 
0.0020142237190157175 1.2029418030579109e-05 6.469112850027159e-05 5.438759035314433e-05 0.0001391907426295802 0.00033352719037793577 0.0006272984901443124 0.0010016795713454485 0.0010173600167036057 0.0016964793903753161 0.001489743241108954 0.003224628744646907 0.003542995313182473 0.004311274737119675 -0.9494785596503971 
0.0005636526620946825 0.0002920310653280467 0.0006553480634465814 0.000568980525713414 0.0007859676843509078 0.0010643635177984834 0.0014786453684791923 0.0019121583318337798 0.001881035161204636 0.0026001427322626114 0.0022305308375507593 0.003966873977333307 0.004039578139781952 0.004324015229940414 -0.9407276051835732 
5.800263352284674e-06 0.001280751544982195 0.0018370659090578556 0.001591741107404232 0.001900409464724362 0.002146417973563075 0.00260167452506721 0.0030124965123832226 0.00290319905616343 0.0035697822459042072 0.0030026468448340893 0.0046063801273703575 0.004391971975564957 0.004154615569859743 -0.9319766507167493 
0.0003670009318739176 0.0028924944344908 0.0035096502397209406 0.0030274041928350925 0.0033801328390836716 0.003481829073280096 0.0038976033683866262 0.004208252299576998 0.003993169870227575 0.004521521274000406 0.003734700847417116 0.005083187483251095 0.004563943017274141 0.003809078596532345 -0.9232256962499252 
0.0016059731133282185 0.004991223104298115 0.005531641189008951 0.004746254533529282 0.005092212464660406 0.004950706381350756 0.005251763854175806 0.005394692067056894 0.005052338819950819 0.005370317492634058 0.004357198718935251 0.005349335726350546 0.004533654544502497 0.0033100927248597145 -0.9144747417831015 
0.003614116692915559 0.007399422582238913 0.0077300420962274075 0.006593360565602779 0.006882441230118275 0.006419655866920948 0.006541993003338575 0.00646502710878849 0.0059825219213962555 0.0060376739129424095 0.0048089404590427876 0.005373670253902674 0.0042967963963747025 0.002696553710848093 -0.9057237873162773 
0.006221012677997351 0.009910852648317814 0.009913773275911808 0.00840089563280344 0.008587820455431938 0.007753358688205481 0.007649213075637817 0.007320409175008535 0.006695245858281851 0.006458878517150879 0.00504286028444767 0.005146244075149298 0.0038682161830365658 0.00202161050401628 -0.8969728328494535 
0.009205196052789688 0.012306070886552334 0.011888385750353336 0.010001725517213345 0.010050146840512753 0.008826160803437233 0.008468619547784328 0.007878785021603107 0.007119656540453434 0.006589967291802168 0.0050317938439548016 0.004681060090661049 0.003282505553215742 0.001349438214674592 -0.8882218783826296 
0.01231086440384388 0.014371465891599655 0.013473902828991413 0.011244963854551315 0.011130922473967075 0.00953441672027111 0.008919741958379745 0.008083566091954708 0.007210410200059414 0.006412883289158344 0.00477205915376544 0.004016339313238859 0.002592015080153942 0.0007497615297324955 -0.8794709239158057 
0.015265678986907005 0.01591777242720127 0.014520827680826187 0.012009610421955585 0.011723214760422707 0.00980546697974205 0.008954323828220367 0.0079098641872406 0.006953507661819458 0.00593874417245388 0.004284800495952368 0.0032122947741299868 0.0018630357226356864 0.0002916957309935242 -0.8707199694489818 
0.017806794494390488 0.016798030585050583 0.014925279654562473 0.012217460200190544 0.011765390634536743 0.009608208201825619 0.00856340304017067 0.007368576247245073 0.0063681332394480705 0.005207656882703304 0.0036155260168015957 0.0023469601292163134 0.0011699270689859986 3.6490760976448655e-05 -0.8619690149821576 
0.019700564444065094 0.016922829672694206 0.014640768989920616 0.011841732077300549 0.01124542485922575 0.008955243974924088 0.007778833154588938 0.006506701465696096 0.005507551599293947 0.004287222865968943 0.0028301309794187546 0.0015089779626578093 0.000588078226428479 3.0388731829589233e-05 -0.8532180605153338 
0.020767243579030037 0.01627061888575554 0.013684256002306938 0.010911689139902592 0.010207087732851505 0.007904908619821072 0.006672131363302469 0.00540387537330389 0.004453892353922129 0.00326515338383615 0.0020093948114663363 0.0007891269051469862 0.0001855411392170936 0.00029794874717481434 -0.8444671060485098 
0.020897243171930313 0.014891804195940495 0.012137118726968765 0.009511223062872887 0.008745115250349045 0.006555966567248106 0.005348317790776491 0.00416529318317771 0.0033113136887550354 0.0022423160262405872 0.001240264275111258 0.0002702857891563326 1.4920768990123179e-05 0.0008370143477804959 -0.835716151581686 
0.020065948367118835 0.012907995842397213 0.010140475817024708 0.007773541379719973 0.00699947914108634 0.0050398726016283035 0.003937250934541225 0.0029126463923603296 0.0021961736492812634 0.001322057913057506 0.0006070345989428461 1.7774216757970862e-05 0.00010615706560201943 0.0016158620128408074 -0.826965197114862 
0.01833762601017952 0.010500449687242508 0.007881518453359604 0.005867415107786655 0.005140622612088919 0.0035070525482296944 0.0025790221989154816 0.0017700552707538009 0.001224071835167706 0.0005984309827908874 0.00018074887339025736 7.025284867268056e-05 0.0004608783929143101 0.0025734223891049623 -0.8182142426480381 
0.015863217413425446 0.007895443588495255 0.005577093455940485 0.003981848247349262 0.0033540050499141216 0.00211176835000515 0.0014102004934102297 0.0008512354106642306 0.0004972543101757765 0.0001453226723242551 1.0643197128956672e-05 0.00043335548252798617 0.0010498076444491744 0.0036228683311492205 -0.8094632881812142 
0.012868189252912998 0.005342454649507999 0.003451785771176219 0.0023061397951096296 0.0018198398174718022 0.0009950342355296016 0.0005479076644405723 0.0002462382544763386 9.259983926312998e-05 6.938845672266325e-06 0.00011675407586153597 0.001076258486136794 0.001813315087929368 0.004658624064177275 -0.8007123337143901 
0.0096347127109766 0.003087571356445551 0.0017139152623713017 0.0010090515716001391 0.0006938725709915161 0.00026886488194577396 7.654840010218322e-05 1.0169850611418951e-05 5.078411413705908e-05 0.00019112123118247837 0.0004858168540522456 0.0019326336914673448 0.0026666573248803616 0.005567237269133329 -0.7919613792475663 
0.0064729549922049046 0.0013488861732184887 0.0005327480612322688 0.00021957528952043504 8.848253492033109e-05 1.7255914599445532e-06 3.609377017710358e-05 0.00015526336210314184 0.00037063928903080523 0.0006669667782261968 0.0010711235227063298 0.0029060393571853638 0.0035079377703368664 0.006239370442926884 -0.7832104247807423 
0.0036910332273691893 0.0002917764650192112 1.8512999304221012e-05 1.101186717278324e-05 5.881708057131618e-05 0.0002094858355121687 0.0004162744153290987 0.000648044457193464 0.0010069425916299224 0.0013660890981554985 0.0017963550053536892 0.0038794942665845156 0.004228649195283651 0.006583162117749453 -0.7744594703139184 
0.001564018544740975 8.115661330521107e-06 0.00020764647342730314 0.00039055835804902017 0.0005944976583123207 0.0008517008973285556 0.0011559317354112864 0.0014116502134129405 0.001874169916845858 0.0021906995680183172 0.002563859336078167 0.004728635307401419 0.00472923181951046 0.00653988029807806 -0.7657085158470944 
0.0003021063166670501 0.0005047749727964401 0.0010566792916506529 0.0012965543428435922 0.0016185526037588716 0.0018346295692026615 0.0021488568745553493 0.0023341949563473463 0.0028559635393321514 0.003024134086444974 0.0032668893691152334 0.005338276270776987 0.004932268522679806 0.00609328830614686 -0.7569575613802706 
2.6626736143953167e-05 0.0017005522968247533 0.002445123391225934 0.0026040561497211456 0.0029950004536658525 0.0030215673614293337 0.0032562005799263716 0.0032826766837388277 0.003818763419985771 0.003746269503608346 0.0038036578334867954 0.005617935210466385 0.004796016961336136 0.005278374534100294 -0.7482066069134466 
0.0007539693033322692 0.0034326394088566303 0.004187076352536678 0.004137733951210976 0.004543051589280367 0.0042482055723667145 0.004322682972997427 0.0041183908469974995 0.0046277130022645 0.004248994402587414 0.004091052338480949 0.005516324192285538 0.004322762135416269 0.0041821361519396305 -0.7394556524466226 
0.002390157664194703 0.005474637262523174 0.006052584853023291 0.005692864768207073 0.006058774422854185 0.005343725439161062 0.005196861922740936 0.004717170260846615 0.005166613031178713 0.004453149624168873 0.00407924922183156 0.00503254309296608 0.0035652248188853264 0.0029399609193205833 -0.7307046979797986 
0.004738221876323223 0.007561252918094397 0.007794426754117012 0.007060098461806774 0.007340302690863609 0.006153061054646969 0.005752225872129202 0.004986678250133991 0.005353125743567944 0.004320663865655661 0.003760379506275058 0.004220557864755392 0.0026235308032482862 0.0017226719064638019 -0.7219537435129747 
0.007517572026699781 0.009421286173164845 0.009179390035569668 0.008052765391767025 0.00821404717862606 0.006558452267199755 0.005904620047658682 0.004880979191511869 0.0051539125852286816 0.0038631611969321966 0.0031741345301270485 0.003187226364389062 0.0016368033830076456 0.0007189175230450928 -0.7132027890461509 
0.010393185541033745 0.010809711180627346 0.010018323548138142 0.00853196531534195 0.00855803769081831 0.006496691610664129 0.005626532714813948 0.004409048706293106 0.0045895082876086235 0.003143423469737172 0.002403604332357645 0.002080684993416071 0.0007670273771509528 0.00011075071233790368 -0.7044518345793269 
0.013015071861445904 0.011541727930307388 0.010192839428782463 0.008427050895988941 0.008320619352161884 0.005970840808004141 0.0049527534283697605 0.003636884270235896 0.0037369290366768837 0.002269111340865493 0.0015679537318646908 0.001073778490535915 0.0001777658617356792 4.787323996424675e-05 -0.695700880112503 
0.015059356577694416 0.011516076512634754 0.009673033840954304 0.007747319061309099 0.0075296880677342415 0.005052079446613789 0.003978813532739878 0.0026799545157700777 0.0027186598163098097 0.0013790581142529845 0.000805061252322048 0.00033922461443580687 9.141754162556026e-06 0.0006215802277438343 -0.686949925645679 
0.016266414895653725 0.010731060057878494 0.008523400872945786 0.006582224275916815 0.006289518438279629 0.0038702571764588356 0.002846890827640891 0.0016865257639437914 0.0016869615064933896 0.0006227277335710824 0.00025133753661066294 2.311358548467979e-05 0.0003531357506290078 0.0018440549029037356 -0.6781989711788552 
0.0164778009057045 0.009287872351706028 0.0068978131748735905 0.00509191770106554 0.004769692663103342 0.0025987380649894476 0.001727842609398067 0.0008176810806617141 0.0008026268915273249 0.00013740771100856364 1.924370189954061e-05 0.00021918171842116863 0.0012329051969572902 0.003635105211287737 -0.6694480167120311 
0.01565612107515335 0.007377475034445524 0.005019321106374264 0.0034853762481361628 0.0031813126988708973 0.0014277984155341983 0.0007943318923935294 0.00022007321240380406 0.00020801383652724326 2.3571508791064844e-05 0.0001754914701450616 0.0009475206024944782 0.002589524956420064 0.005821468774229288 -0.6606970622452073 
0.013895790092647076 0.005256445147097111 0.0031501406338065863 0.001990565797314048 0.0017466074787080288 0.0005360376089811325 0.00019347784109413624 1.461148258385947e-06 3.371356797288172e-06 0.0003245022671762854 0.0007250967319123447 0.002142714336514473 0.0042799306102097034 0.00814952701330185 -0.6519461077783834 
0.01141189131885767 0.003212523413822055 0.0015542975161224604 0.0008204003679566085 0.0006650200812146068 6.046634371159598e-05 2.0395500541781075e-05 0.00020874182519037277 0.0002265849179821089 0.0010133283212780952 0.0016035394510254264 0.0036544946487993 0.00608880165964365 0.01031153928488493 -0.6431951533115593 
0.008517167530953884 0.0015212049474939704 0.0004572375037241727 0.0001388097443850711 8.157804404618219e-05 7.221937266876921e-05 0.000299925945000723 0.0008157850825227797 0.0008424322004429996 0.001991292228922248 0.002681006444618106 0.005262762773782015 0.007753700017929077 0.01198782492429018 -0.6344441988447355 
0.005583188962191343 0.00040710371104069054 1.0733557246567216e-05 3.322707925690338e-05 6.176104216137901e-05 0.0005609705112874508 0.0009776403894647956 0.0017221193993464112 0.0017431628657504916 0.0030974962282925844 0.003777654841542244 0.006706598214805126 0.009001976810395718 0.012892741709947586 -0.6256932443779115 
0.0029913249891251326 7.000120149314171e-06 0.00026588162290863693 0.0004973000031895936 0.0005779076600447297 0.001432318240404129 0.0019248921889811754 0.0027655037119984627 0.0027625185903161764 0.004132636357098818 0.00469170231372118 0.007725268602371216 0.009597248397767544 0.012828473933041096 -0.6169422899110876 
0.0010813840199261904 0.00034725875593721867 0.0011617901036515832 0.0014287757221609354 0.001510973903350532 0.0025198706425726414 0.002957434393465519 0.003746516304090619 0.003701818874105811 0.004892947152256966 0.005235391668975353 0.00810588151216507 0.009387116879224777 0.011731925420463085 -0.6081913354442636 
0.00010412897972855717 0.001337123103439808 0.0025314129889011383 0.0026431367732584476 0.0026676692068576813 0.0036109972279518843 0.0038661134894937277 0.004464097321033478 0.004365202505141497 0.005208967719227076 0.005273669492453337 0.007729937322437763 0.008344307541847229 0.009707744233310223 -0.5994403809774397 
0.000183331489097327 0.002780286828055978 0.004125306382775307 0.003902578726410866 0.0038119247183203697 0.004483748227357864 0.004455748945474625 0.004755454137921333 0.004599220585078001 0.004985234700143337 0.0047606490552425385 0.0066125839948654175 0.00659578712657094 0.007041406352072954 -0.5906894265106157 
0.0012949724914506078 0.004404842853546143 0.005651312414556742 0.004956754855811596 0.004706803243607283 0.004949281457811594 0.004585444927215576 0.004533286206424236 0.004329066723585129 0.0042310138233006 0.0037639404181391 0.004922918044030666 0.004427645355463028 0.004184055142104626 -0.5819384720437918 
0.0032670728396624327 0.005907256156206131 0.006823847535997629 0.005588853266090155 0.005159907974302769 0.004892608616501093 0.0042040664702653885 0.0038155000656843185 0.0035848135594278574 0.003076964057981968 0.0024726041592657566 0.0029804592486470938 0.0022654770873486996 0.0017069806344807148 -0.5731875175769678 
0.005799795966595411 0.007003491744399071 0.0074148583225905895 0.0056581757962703705 0.005062309559434652 0.004302033688873053 0.003370217978954315 0.002735249698162079 0.002509878482669592 0.0017684578197076917 0.001180650549940765 0.0012223332887515426 0.0006221955991350114 0.00022554212773684412 -0.5644365631101439 
0.008507330901920795 0.007480698637664318 0.007299446500837803 0.005134016741067171 0.004418783355504274 0.0032847721595317125 0.0022556791082024574 0.001532272668555379 0.00134834717027843 0.0006366210291162133 0.0002480120456311852 0.000142325006891042 2.2381664166459814e-05 0.000301357707940042 -0.55568560864332 
0.010973191820085049 0.007238919381052256 0.006484513636678457 0.004109184257686138 0.0033544662874192 0.0020569846965372562 0.0011225705966353416 0.0005174738471396267 0.00040800092392601073 4.397749580675736e-05 3.7949925172142684e-05 0.00020513970230240375 0.0009049535146914423 0.0023314307909458876 -0.546934654176496 
0.012810863554477692 0.00631342688575387 0.005115009378641844 0.002790739294141531 0.0020986362360417843 0.0009104548953473568 0.0002783575910143554 1.6744528693379834e-05 2.5136771455436246e-06 0.0003122371854260564 0.0008396886405535042 0.001747114467434585 0.0035213325172662735 0.00644284812733531 -0.5381836997096722 
0.013726545497775078 0.004874323960393667 0.003453395562246442 0.0014660543529316783 0.0009457034757360816 0.0001586774451425299 1.327796962868888e-05 0.0003006072947755456 0.0003810036287177354 0.001643021241761744 0.002788805402815342 0.004880059044808149 0.007844705134630203 0.012411830946803093 -0.5294327452428481 
0.013565349392592907 0.003200242994353175 0.0018349838210269809 0.00044826779048889875 0.00019534857710823417 6.77491188980639e-05 0.0005286150262691081 0.001509957481175661 0.0016562668606638908 0.004044576548039913 0.005799781531095505 0.009416085667908192 0.013510341756045818 0.01962592639029026 -0.5206817907760242 
0.012340801768004894 0.0016270335763692856 0.0006013370002619922 7.1626127464696765e-06 8.28184638521634e-05 0.0007853634306229651 0.0018704963149502873 0.0035946962889283895 0.003747065318748355 0.0072835274040699005 0.009528882801532745 0.014833565801382065 0.01980750262737274 0.027110978960990906 -0.5119308363092003 
0.010237635113298893 0.0004806523793376982 2.5833445761236362e-05 0.0003004583704750985 0.0007125771953724325 0.0022828748915344477 0.0038851655554026365 0.006280343048274517 0.006351369433104992 0.010875792242586613 0.013383815996348858 0.020304525271058083 0.02573508396744728 0.033630188554525375 -0.5031798818423763 
0.0075872717425227165 5.435153525468195e-06 0.00024439499247819185 0.0013189521851018071 0.002010331256315112 0.0043254755437374115 0.006210696417838335 0.009079365991055965 0.008965078741312027 0.014134487137198448 0.016592416912317276 0.02479129657149315 0.030136045068502426 0.03786448761820793 -0.4944289273755525 
0.0048169419169425964 0.00030139877344481647 0.0012068094220012426 0.0028611181769520044 0.003709143493324518 0.006486873142421246 0.008319190703332424 0.011356528848409653 0.010956325568258762 0.016278348863124847 0.018336376175284386 0.027222460135817528 0.03190190717577934 0.03866356238722801 -0.48567797290872844 
0.00238250195980072 0.0012859479757025838 0.0026643367018550634 0.004550406243652105 0.0053808921948075294 0.008214364759624004 0.009614843875169754 0.012454467825591564 0.011699158698320389 0.01660441793501377 0.01794615015387535 0.026732979342341423 0.03024284541606903 0.03534757345914841 -0.47692701844190466 
0.0006909342482686043 0.0026923788245767355 0.00420363200828433 0.0059018125757575035 0.006520063616335392 0.008950901217758656 0.00958601851016283 0.011870672926306725 0.010758657939732075 0.014706105925142765 0.015140771865844727 0.02295435406267643 0.02498713694512844 0.028029026463627815 -0.46817606397508066 
2.873409539461136e-05 0.0041132294572889805 0.005331574007868767 0.006438294425606728 0.006676110904663801 0.00830160453915596 0.007998568005859852 0.0094709238037467 0.008109659887850285 0.010721512138843536 0.01028643362224102 0.016314441338181496 0.01688390038907528 0.01791197620332241 -0.45942510950825677 
0.0005064219003543258 0.005087990779429674 0.005604886449873447 0.0058457390405237675 0.005622368771582842 0.006229815073311329 0.0051074400544166565 0.005712512414902449 0.0043612150475382805 0.005569679196923971 0.004635448567569256 0.008308468386530876 0.007852786220610142 0.007516972720623016 -0.45067415504143277 
0.0020313882268965244 0.0052286055870354176 0.0047917114570736885 0.004148524254560471 0.003540435805916786 0.003254655748605728 0.0018545316997915506 0.0018389635952189565 0.0009500187588855624 0.0011388420825824142 0.000504933821503073 0.001689154771156609 0.001136857084929943 0.0007870872505009174 -0.44192320057460877 
0.0043146344833076 0.004364180378615856 0.0030394045170396566 0.0018762076506391168 0.0011867634020745754 0.0006127507076598704 1.2947488357895054e-05 8.332364814123139e-06 0.0002624565386213362 0.000382723897928372 0.0013481102650985122 0.0005272513371892273 0.0013127696001902223 0.003029365325346589 -0.43317224610778476 
0.006914092227816582 0.0026829128619283438 0.001020352472551167 0.00019031003466807306 1.2272446838323958e-05 0.0003521878970786929 0.002243584720417857 0.0033178243320435286 0.005647026002407074 0.007285369094461203 0.011684618890285492 0.010104921646416187 0.014122465625405312 0.020665740594267845 -0.42442129164096104 
0.009309078566730022 0.0008421206148341298 2.308159128006082e-05 0.0009377012611366808 0.002196757821366191 0.005320570897310972 0.012027738615870476 0.01569126918911934 0.021286513656377792 0.026667023077607155 0.036859773099422455 0.036614321172237396 0.04610762745141983 0.06078246980905533 -0.41567033717413704 
0.01099570281803608 1.8564109268481843e-05 0.001958359032869339 0.006602765526622534 0.01057327538728714 0.019024983048439026 0.03345727175474167 0.041614558547735214 0.05191485211253166 0.06382295489311218 0.0826302021741867 0.08666325360536575 0.10405634343624115 0.1304989606142044 -0.4069193827073131 
0.011586930602788925 0.0018768602749332786 0.009259971790015697 0.02014232613146305 0.028427911922335625 0.045354291796684265 0.0708787739276886 0.08572341501712799 0.1023830771446228 0.12400676310062408 0.15459387004375458 0.16661053895950317 0.19429808855056763 0.2361997663974762 -0.39816842824048904 
0.010901007801294327 0.008443365804851055 0.024673067033290863 0.04470319300889969 0.059178225696086884 0.08817621320486069 0.12841524183750153 0.15226998925209045 0.1771050989627838 0.21179921925067902 0.25750964879989624 0.2817915976047516 0.32190370559692383 0.3827004134654999 -0.3894174737736653 
0.009020657278597355 0.021886158734560013 0.0509386770427227 0.08323903381824493 0.10594914853572845 0.15083616971969604 0.2093999981880188 0.24451585114002228 0.27942827343940735 0.3304213583469391 0.39456725120544434 0.4357009828090668 0.4898771643638611 0.572433590888977 -0.3806665193068413 
0.006309493910521269 0.04421868175268173 0.0904047042131424 0.13806754350662231 0.17109708487987518 0.23562142252922058 0.31579405069351196 0.3641270101070404 0.41101324558258057 0.48107871413230896 0.5667116641998291 0.6292524933815002 0.6984471678733826 0.804779052734375 -0.37191556484001737 
0.0033784294500947 0.07696224749088287 0.14460724592208862 0.21041741967201233 0.25573065876960754 0.3432433307170868 0.44765737652778625 0.5106498599052429 0.5712944865226746 0.6624276638031006 0.7721014618873596 0.8601992130279541 0.94455885887146 1.075608730316162 -0.36316461037319336 
0.0010030943667516112 0.12080830335617065 0.21388337016105652 0.30003711581230164 0.3593089282512665 0.47243621945381165 0.6027649641036987 0.6811464428901672 0.7571133375167847 0.8702505826950073 1.0057942867279053 1.1228289604187012 1.2216345071792603 1.3771557807922363 -0.35441365590636936 
2.2298283965938026e-06 0.17534089088439941 0.29707568883895874 0.4049261212348938 0.4793797731399536 0.6197240352630615 0.7764328122138977 0.8700881600379944 0.9626094102859497 1.0974221229553223 1.2597609758377075 1.4080132246017456 1.5197347402572632 1.6982743740081787 -0.34566270143954564 
0.0010941819055005908 0.2388668954372406 0.39139100909233093 0.5212529301643372 0.6115192770957947 0.7794322967529297 0.9616217017173767 1.0695335865020752 1.1794075965881348 1.3342193365097046 1.523235559463501 1.703645944595337 1.8260818719863892 2.025076150894165 -0.33691174697272164 
0.004754894413053989 0.3083992004394531 0.49245789647102356 0.6435006856918335 0.749523937702179 0.9439759850502014 1.1493465900421143 1.269626259803772 1.3971351385116577 1.5689600706100464 1.7834402322769165 1.995476245880127 2.1259779930114746 2.341952323913574 -0.32816079250589764 
0.011102554388344288 0.37982237339019775 0.5946040153503418 0.7648515701293945 0.8858473896980286 1.1044225692749023 1.3293696641921997 1.4594000577926636 1.604253888130188 1.788985252380371 2.026629686355591 2.2682909965515137 2.404038429260254 2.6328914165496826 -0.3194098380390737 
0.01983131654560566 0.44823360443115234 0.6913424730300903 0.8777915835380554 1.0122742652893066 1.2512927055358887 1.4911407232284546 1.6277915239334106 1.7891004085540771 1.9818298816680908 2.239354133605957 2.507309913635254 2.645613193511963 2.8829386234283447 -0.3106588835722499 
0.03021000139415264 0.508442759513855 0.7760305404663086 0.9748771786689758 1.1207517385482788 1.3755155801773071 1.6248689889907837 1.764798641204834 1.9410864114761353 2.1365232467651367 2.4098305702209473 2.6996865272521973 2.8382647037506104 3.079697370529175 -0.3019079291054259 
0.04115423932671547 0.5555827021598816 0.8426323533058167 1.0495939254760742 1.2043075561523438 1.469456672668457 1.7226375341415405 1.8626350164413452 2.051892042160034 2.244847297668457 2.529257297515869 2.835923910140991 2.973140239715576 3.2146613597869873 -0.29315697463860196 
0.05136214941740036 0.5857243537902832 0.8864719867706299 1.0971678495407104 1.2579187154769897 1.5278446674346924 1.779375672340393 1.9166960716247559 2.116471529006958 2.302354097366333 2.592881202697754 2.911001205444336 3.045992851257324 3.2841861248016357 -0.28440602017177796 
0.05950257182121277 0.5964578986167908 0.9048976898193359 1.1152526140213013 1.279220461845398 1.5485148429870605 1.7935913801193237 1.926263451576233 2.1337928771972656 2.309048652648926 2.6007015705108643 2.925093650817871 3.0578112602233887 3.290029525756836 -0.27565506570495396 
0.06441984325647354 0.5873032212257385 0.8977305889129639 1.1043493747711182 1.2689337730407715 1.5328069925308228 1.7677042484283447 1.8947601318359375 2.1071271896362305 2.2695841789245605 2.5576629638671875 2.8837244510650635 3.014859676361084 3.2392985820770264 -0.26690411123813024 
0.06533142179250717 0.5599053502082825 0.8674302697181702 1.0679066181182861 1.2309457063674927 1.4855785369873047 1.707950234413147 1.829543113708496 2.043858766555786 2.1929192543029785 2.4732871055603027 2.7973241806030273 2.928119421005249 3.1438093185424805 -0.25815315677130624 
0.06197457015514374 0.5179546475410461 0.818922758102417 1.0120370388031006 1.1719799041748047 1.414763331413269 1.6237854957580566 1.741188406944275 1.9547842741012573 2.091435194015503 2.3607518672943115 2.6801815032958984 2.8121871948242188 3.0189011096954346 -0.24940220230448223 
0.05468335002660751 0.46682292222976685 0.7590959668159485 0.9448819160461426 1.1008907556533813 1.3305343389511108 1.5268840789794922 1.6423522233963013 1.8529595136642456 1.9796103239059448 2.2354941368103027 2.548922300338745 2.6837029457092285 2.881819009780884 -0.24065124783765823 
0.04437165707349777 0.41294655203819275 0.6959953904151917 0.8756666779518127 1.0276473760604858 1.2441433668136597 1.4298040866851807 1.5463204383850098 1.752232313156128 1.8723726272583008 2.1135027408599854 2.420649766921997 2.5595076084136963 2.7498555183410645 -0.23190029337083426 
0.03242015466094017 0.36302825808525085 0.6378364562988281 0.8135734796524048 0.9621187448501587 1.166569471359253 1.344497799873352 1.4654216766357422 1.6656180620193481 1.7833497524261475 2.009495973587036 2.3109967708587646 2.4547483921051025 2.638449192047119 -0.2231493389040105 
0.020481830462813377 0.32315799593925476 0.5919407606124878 0.766573429107666 0.9128259420394897 1.1071656942367554 1.2808477878570557 1.4095193147659302 1.6037360429763794 1.7232404947280884 1.9352000951766968 2.2323122024536133 2.3811521530151367 2.559507131576538 -0.2143983844371865 
0.010234148241579533 0.29798856377601624 0.5637638568878174 0.7403786778450012 0.8858374953269958 1.0724869966506958 1.2454521656036377 1.3847848176956177 1.573527216911316 1.6985105276107788 1.8979980945587158 2.1922497749328613 2.3457374572753906 2.520136594772339 -0.20564742997036253 
0.003114216960966587 0.29007548093795776 0.5561487674713135 0.7376789450645447 0.8839618563652039 1.065460205078125 1.2408076524734497 1.3929319381713867 1.5774142742156982 1.7106319665908813 1.9001015424728394 2.1929333209991455 2.3500897884368896 2.5219759941101074 -0.19689647550353853 
8.453190821455792e-05 0.29950276017189026 0.5689269304275513 0.7577682137489319 0.9063680768013 1.0850378274917603 1.26504385471344 1.4310405254364014 1.6130601167678833 1.7559603452682495 1.9383864402770996 2.2308335304260254 2.390352249145508 2.5612149238586426 -0.18814552103671478 
0.0014663025503978133 0.32385075092315674 0.5989488363265991 0.7966555953025818 0.9487137794494629 1.126397967338562 1.312254548072815 1.4920023679733276 1.673758625984192 1.8263026475906372 2.004936933517456 2.2973883152008057 2.4579176902770996 2.6292951107025146 -0.1793945665698908 
0.006875475402921438 0.3585372567176819 0.6405410766601562 0.8476348519325256 1.0037634372711182 1.1816680431365967 1.3733831644058228 1.5655618906021118 1.7494227886199951 1.9101064205169678 2.0882229804992676 2.3802950382232666 2.5407376289367676 2.714219570159912 -0.17064361210306683 
0.015274000354111195 0.39748451113700867 0.6863530278205872 0.9022672772407532 1.0624419450759888 1.2411011457443237 1.4375815391540527 1.639798879623413 1.8280503749847412 1.994125247001648 2.174774169921875 2.4652981758117676 2.625093698501587 2.8022968769073486 -0.16189265763624283 
0.025133593007922173 0.4340323805809021 0.7284637689590454 0.9516268372535706 1.1151652336120605 1.2945247888565063 1.4938125610351562 1.7028779983520508 1.897460699081421 2.065324068069458 2.2511146068573 2.538245916366577 2.6975746154785156 2.8800716400146484 -0.15314170316941883 
0.034686509519815445 0.46195459365844727 0.7595959901809692 0.9876418709754944 1.1532701253890991 1.3328677415847778 1.5325148105621338 1.7447779178619385 1.9470621347427368 2.112766742706299 2.305683135986328 2.587106227874756 2.746969699859619 2.936187744140625 -0.1443907487025951 
0.04222453385591507 0.4764295518398285 0.7742547988891602 1.0043193101882935 1.170318841934204 1.3495255708694458 1.5470308065414429 1.7587862014770508 1.9693841934204102 2.1292049884796143 2.330481767654419 2.603679895401001 2.765838146209717 2.9629244804382324 -0.1356397942357711 
0.0463930107653141 0.4748102128505707 0.7696011662483215 0.9986729025840759 1.1630901098251343 1.3413704633712769 1.5346276760101318 1.7424976825714111 1.96116304397583 2.112130880355835 2.3221852779388428 2.584744453430176 2.7515082359313965 2.957188367843628 -0.1268888397689471 
0.04643230512738228 0.45706310868263245 0.7459282279014587 0.9711964726448059 1.1320877075195312 1.309231162071228 1.496907353401184 1.6981908082962036 1.9237844944000244 2.0641369819641113 2.2825703620910645 2.532458782196045 2.7063682079315186 2.9208288192749023 -0.11813788530212312 
0.042316827923059464 0.4258017838001251 0.7066472768783569 0.9258013963699341 1.0814876556396484 1.2577662467956543 1.4395698308944702 1.6324812173843384 1.8630415201187134 1.992508888244629 2.218170404434204 2.453991651535034 2.637399196624756 2.8602187633514404 -0.10938693083529939 
0.034770235419273376 0.3858937621116638 0.6577781438827515 0.8692234754562378 1.0185134410858154 1.1947431564331055 1.371518850326538 1.555323839187622 1.7882177829742432 1.908116102218628 2.139237403869629 2.3603830337524414 2.555036783218384 2.7852065563201904 -0.10063597636847539 
0.02514541521668434 0.3436967730522156 0.6070091724395752 0.8099713921546936 0.952333927154541 1.1298245191574097 1.3034685850143433 1.478481650352478 1.7106269598007202 1.823750376701355 2.0581181049346924 2.2648563385009766 2.471513509750366 2.707540512084961 -0.0918850219016514 
0.01518966630101204 0.30603915452957153 0.5624713897705078 0.7569819688796997 0.892641007900238 1.0730359554290771 1.2462459802627563 1.413711428642273 1.6418431997299194 1.7521604299545288 1.987335205078125 2.1807994842529297 2.398949384689331 2.6390624046325684 -0.0831340674348274 
0.006734053138643503 0.27910420298576355 0.5314199924468994 0.7181932330131531 0.8481324315071106 1.0331699848175049 1.2090539932250977 1.3709274530410767 1.5918869972229004 1.7040928602218628 1.9376296997070312 2.1197290420532227 2.3474767208099365 2.5898938179016113 -0.07438311296800343 
0.0013604640262201428 0.26739898324012756 0.5190309882164001 0.6992611289024353 0.8251367211341858 1.0163670778274536 1.1979708671569824 1.356641173362732 1.5676454305648804 1.6866182088851929 1.9162980318069458 2.0895650386810303 2.3236920833587646 2.5669219493865967 -0.06563215850117968 
0.00010651288175722584 0.2729834318161011 0.5275177359580994 0.7026270627975464 0.8266031742095947 1.0251073837280273 1.2149368524551392 1.3729166984558105 1.5717861652374268 1.7020334005355835 1.9260480403900146 2.0934572219848633 2.3296701908111572 2.57279372215271 -0.05688120403435569 
0.0032640378922224045 0.2950874865055084 0.5557175278663635 0.727103054523468 0.8516194820404053 1.05777907371521 1.2573809623718262 1.4170260429382324 1.6023426055908203 1.7474968433380127 1.9645944833755493 2.1293656826019287 2.3626956939697266 2.605573892593384 -0.048130249567531695 
0.010309777222573757 0.330195814371109 0.59922194480896 0.7680401802062988 0.8955510854721069 1.108910083770752 1.3185795545578003 1.4818519353866577 1.6530324220657349 1.8154724836349487 2.025031328201294 2.1904444694519043 2.4157590866088867 2.6591179370880127 -0.03937929510070771 
0.019985336810350418 0.37258920073509216 0.6510533094406128 0.8180731534957886 0.9507788419723511 1.1700209379196167 1.3886876106262207 1.5569970607757568 1.7142819166183472 1.8949087858200073 2.0969462394714355 2.2661819458007812 2.478736639022827 2.724093437194824 -0.030628340633883717 
0.03051610477268696 0.4152674973011017 0.7027738690376282 0.868320107460022 1.0079270601272583 1.2309839725494385 1.4562896490097046 1.630428433418274 1.7747881412506104 1.9729902744293213 2.1680917739868164 2.344108819961548 2.5400614738464355 2.7894880771636963 -0.021877386167059976 
0.03993195667862892 0.4511057138442993 0.7458600401878357 0.9098520278930664 1.057388186454773 1.2816647291183472 1.510236382484436 1.6903910636901855 1.8233704566955566 2.037174940109253 2.2263646125793457 2.411811113357544 2.5886316299438477 2.8443777561187744 -0.013126431700235985 
0.04643397405743599 0.47404953837394714 0.7731197476387024 0.9351911544799805 1.0908960103988647 1.3135838508605957 1.5414655208587646 1.7273019552230835 1.8508323431015015 2.0772008895874023 2.2617640495300293 2.4589176177978516 2.615640878677368 2.879654884338379 -0.0043754772334119955 
0.048739753663539886 0.48015832901000977 0.7799143195152283 0.9395902752876282 1.1028919219970703 1.3213326930999756 1.5445111989974976 1.7353087663650513 1.8515077829360962 2.086743116378784 2.2680304050445557 2.4787580966949463 2.6160454750061035 2.8894691467285156 0.0043754772334119955 
0.04634210839867592 0.4683075249195099 0.7649782299995422 0.9218760132789612 1.0914559364318848 1.3034969568252563 1.5184614658355713 1.7132582664489746 1.8242555856704712 2.0644538402557373 2.2436866760253906 2.469414710998535 2.58941388130188 2.8721487522125244 0.013126431700235737 
0.039630498737096786 0.440428763628006 0.7306928038597107 0.8847065567970276 1.0586423873901367 1.2629356384277344 1.4671821594238281 1.664915680885315 1.7727231979370117 2.014207601547241 2.192317485809326 2.434002637863159 2.540032148361206 2.8304340839385986 0.02187738616705973 
0.0298474058508873 0.40123826265335083 0.6827565431594849 0.8341941237449646 1.0101598501205444 1.2063630819320679 1.3987804651260376 1.5983920097351074 1.7048308849334717 1.944510579109192 2.122034788131714 2.3801300525665283 2.4762425422668457 2.771034002304077 0.030628340633883717 
0.018882552161812782 0.35748621821403503 0.6292945742607117 0.7789363861083984 0.9544382691383362 1.1432838439941406 1.3243582248687744 1.5248526334762573 1.6315394639968872 1.867159366607666 2.0441997051239014 2.318624496459961 2.4090938568115234 2.70352840423584 0.03937929510070771 
0.008937732316553593 0.3168467581272125 0.5795459747314453 0.7286158204078674 0.9012348651885986 1.0844533443450928 1.256263017654419 1.4567207098007202 1.5651123523712158 1.7953503131866455 1.9716120958328247 2.2617154121398926 2.350543260574341 2.6388254165649414 0.048130249567531695 
0.0021199139300733805 0.28662818670272827 0.5423352718353271 0.6923863291740417 0.8599969148635864 1.0401068925857544 1.2061065435409546 1.4056506156921387 1.5171141624450684 1.7415473461151123 1.9164406061172485 2.220992088317871 2.3114731311798096 2.5873935222625732 0.05688120403435544 
3.7342626455938444e-05 0.2725198566913605 0.5245862603187561 0.6773133277893066 0.8382599353790283 1.018249750137329 1.1828688383102417 1.3806066513061523 1.4965025186538696 1.715442180633545 1.8882349729537964 2.2054247856140137 2.299858331680298 2.5575664043426514 0.06563215850117943 
0.0034728641621768475 0.27758535742759705 0.5301191210746765 0.6871338486671448 0.8403401970863342 1.023284912109375 1.1913889646530151 1.3863526582717896 1.508095383644104 1.7223330736160278 1.8923317193984985 2.2198147773742676 2.3193609714508057 2.554175615310669 0.07438311296800343 
0.012199676595628262 0.30168330669403076 0.5589419603347778 0.7215395569801331 0.8665488958358765 1.0552138090133667 1.2315064668655396 1.4226027727127075 1.5516815185546875 1.762195110321045 1.928920865058899 2.263899087905884 2.3686118125915527 2.577739953994751 0.0831340674348274 
0.024978935718536377 0.3414174020290375 0.607160747051239 0.7761220335960388 0.9130635261535645 1.1095521450042725 1.2979865074157715 1.4839881658554077 1.621927261352539 1.8295902013778687 1.9929227828979492 2.332265615463257 2.4412829875946045 2.6243348121643066 0.09188502190165114 
0.03974679112434387 0.39063721895217896 0.6675346493721008 0.842993438243866 0.9724887013435364 1.1779767274856567 1.3812617063522339 1.5608482360839844 1.7091002464294434 1.9144469499588013 2.074718475341797 2.41511607170105 2.5269618034362793 2.6861696243286133 0.10063597636847514 
0.053964029997587204 0.44141656160354614 0.7306000590324402 0.9120029807090759 1.0350234508514404 1.2496215105056763 1.4688833951950073 1.6407274007797241 1.8005170822143555 2.003594160079956 2.161604881286621 2.499756097793579 2.612713575363159 2.7527897357940674 0.10938693083529913 
0.06507093459367752 0.4853554666042328 0.7861846089363098 0.9723511338233948 1.0900522470474243 1.3128128051757812 1.547453761100769 1.7103618383407593 1.882491946220398 2.082818031311035 2.2397799491882324 2.572582721710205 2.685070037841797 2.8127217292785645 0.11813788530212312 
0.07096632570028305 0.514991819858551 0.8250692486763 1.0143505334854126 1.127907156944275 1.3569738864898682 1.6047451496124268 1.7578245401382446 1.9424771070480347 2.139115810394287 2.296530246734619 2.621269702911377 2.7321789264678955 2.855297565460205 0.1268888397689471 
0.07042477279901505 0.5250916481018066 0.8405369520187378 1.031049370765686 1.1415116786956787 1.3743951320648193 1.6316722631454468 1.7745089530944824 1.9710808992385864 2.1628119945526123 2.322291374206543 2.6368024349212646 2.7457492351531982 2.8724007606506348 0.13563979423577086 
0.06337156146764755 0.5135982632637024 0.8295368552207947 1.0194445848464966 1.1276321411132812 1.3615702390670776 1.6238024234771729 1.7566194534301758 1.9636222124099731 2.1491849422454834 2.312252998352051 2.615041732788086 2.722501039505005 2.8598365783691406 0.14439074870259486 
0.05096152052283287 0.482076495885849 0.793286919593811 0.9810894727706909 1.087544322013855 1.319901704788208 1.5821516513824463 1.7059327363967896 1.9209848642349243 2.099348783493042 2.2672531604766846 2.557575225830078 2.66489839553833 2.818142890930176 0.15314170316941883 
0.035433363169431686 0.4355684816837311 0.7371925711631775 0.9219777584075928 1.0269681215286255 1.2556182146072388 1.5131580829620361 1.6296969652175903 1.849634051322937 2.020263671875 2.1938164234161377 2.4716930389404297 2.5810132026672363 2.7526779174804688 0.16189265763624283 
0.01976335234940052 0.38187313079833984 0.6700936555862427 0.8517209887504578 0.9552991390228271 1.1789454221725464 1.4277971982955933 1.5396782159805298 1.760758876800537 1.9238320589065552 2.103313684463501 2.369502067565918 2.4835519790649414 2.6729941368103027 0.17064361210306656 
0.007164375390857458 0.3303532600402832 0.6029423475265503 0.7821224927902222 0.8842217922210693 1.102607011795044 1.3399937152862549 1.4504772424697876 1.6686971187591553 1.8252301216125488 2.0103676319122314 2.2662699222564697 2.388148069381714 2.591555118560791 0.17939456656989053 
0.0005186360795050859 0.2904600501060486 0.5471208691596985 0.7253795266151428 0.8259376883506775 1.0399153232574463 1.2645349502563477 1.3773713111877441 1.5888327360153198 1.7407068014144897 1.930728554725647 2.178269386291504 2.311185598373413 2.5219898223876953 0.18814552103671456 
0.0018399788532406092 0.2702028155326843 0.5126529335975647 0.6921778321266174 0.7912565469741821 1.0027142763137817 1.2148410081863403 1.3340095281600952 1.535304307937622 1.6851747035980225 1.8789299726486206 2.1203956604003906 2.267427921295166 2.4771265983581543 0.19689647550353853 
0.0118635892868042 0.27481240034103394 0.506592869758606 0.6899777054786682 0.7878619432449341 0.9995065331459045 1.200875163078308 1.3302841186523438 1.5188440084457397 1.6699473857879639 1.8660684823989868 2.103930950164795 2.267815351486206 2.467073917388916 0.20564742997036253 
0.029841139912605286 0.3058103621006012 0.5318436026573181 0.7217568755149841 0.8190127611160278 1.034032940864563 1.2275642156600952 1.3707222938537598 1.5450917482376099 1.7009508609771729 1.8980368375778198 2.1347568035125732 2.317728281021118 2.497628688812256 0.21439838443718628 
0.053587108850479126 0.3606441915035248 0.5865899324417114 0.7854068875312805 0.8828898072242737 1.104543924331665 1.2939001321792603 1.4536076784133911 1.613590955734253 1.777673602104187 1.9744540452957153 2.2122983932495117 2.4159703254699707 2.569235324859619 0.22314933890401026 
0.07977967709302902 0.43294140696525574 0.6644371747970581 0.8738778233528137 0.9726781845092773 1.2038469314575195 1.392921805381775 1.5709939002990723 1.7176555395126343 1.8930011987686157 2.08845853805542 2.329312801361084 2.5546014308929443 2.6766204833984375 0.23190029337083426 
0.10447254776954651 0.513359010219574 0.7552382349967957 0.9760556221008301 1.0773875713348389 1.320149302482605 1.5125185251235962 1.709579348564148 1.845085620880127 2.0339574813842773 2.227388381958008 2.4725921154022217 2.719658851623535 2.809183359146118 0.24065124783765823 
0.12374404817819595 0.5908975601196289 0.846483588218689 1.0782397985458374 1.1832842826843262 1.438559651374817 1.6369802951812744 1.852337121963501 1.9796645641326904 2.1832528114318848 2.374241352081299 2.6244490146636963 2.8926706314086914 2.9520561695098877 0.24940220230448196 
0.13436995446681976 0.6544777750968933 0.9250470399856567 1.166001796722412 1.2757304906845093 1.5430330038070679 1.7490402460098267 1.980656623840332 2.1031901836395264 2.3213951587677 2.509737014770508 2.764805316925049 3.0527281761169434 3.0877199172973633 0.25815315677130596 
0.13441146910190582 0.6945430636405945 0.9790231585502625 1.2261574268341064 1.3411434888839722 1.6184722185134888 1.8321236371994019 2.0766963958740234 2.197770118713379 2.429112195968628 2.6146585941314697 2.8735833168029785 3.1788997650146484 3.1979501247406006 0.26690411123812996 
0.12360985577106476 0.7044370770454407 0.9993751049041748 1.2485469579696655 1.3688106536865234 1.6527022123336792 1.872484564781189 2.1256160736083984 2.248060703277588 2.4896974563598633 2.6721882820129395 2.933088541030884 3.252610683441162 3.265850067138672 0.27565506570495396 
0.1035102978348732 0.6813538074493408 0.9811685085296631 1.2273869514465332 1.3522816896438599 1.638006567955017 1.8609342575073242 2.11739182472229 2.243135452270508 2.491016149520874 2.66990327835083 2.930070161819458 3.2597391605377197 3.2777183055877686 0.28440602017177796 
0.07728727906942368 0.6267114877700806 0.9241936206817627 1.1619895696640015 1.290163278579712 1.5720534324645996 1.793936014175415 2.047973871231079 2.177765130996704 2.4268879890441895 2.601205348968506 2.8572134971618652 3.1921417713165283 3.224518299102783 0.2931569746386017 
0.0492749847471714 0.5458993911743164 0.8329071402549744 1.0567567348480225 1.1861897706985474 1.4580812454223633 1.6739107370376587 1.9196444749832153 2.052924156188965 2.2976880073547363 2.4659862518310547 2.713876247406006 3.048452854156494 3.102804660797119 0.3019079291054257 
0.024279560893774033 0.44744589924812317 0.7157081365585327 0.9204838275909424 1.0486027002334595 1.3043363094329834 1.5087767839431763 1.7405636310577393 1.87550687789917 2.1101272106170654 2.2704856395721436 2.5060088634490967 2.834099769592285 2.915003776550293 0.31065888357224963 
0.006769344210624695 0.3417266011238098 0.583672046661377 0.7650560140609741 0.8889368772506714 1.1228511333465576 1.3107658624649048 1.523576259613037 1.6573039293289185 1.876247763633728 2.026395797729492 2.245312213897705 2.560515880584717 2.669036388397217 0.3194098380390737 
7.816660217940807e-05 0.23943661153316498 0.44894394278526306 0.6037848591804504 0.7204001545906067 0.9278109073638916 1.0947630405426025 1.284511685371399 1.4134398698806763 1.6118488311767578 1.7493666410446167 1.94776451587677 2.2437691688537598 2.377382278442383 0.32816079250589764 
0.0057520149275660515 0.1500370353460312 0.32303306460380554 0.4495966136455536 0.5560881495475769 0.7336819767951965 0.8763601183891296 1.0401687622070312 1.1604536771774292 1.3345222473144531 1.4570876359939575 1.6317243576049805 1.9027059078216553 2.055692195892334 0.33691174697272136 
0.023163773119449615 0.08043408393859863 0.21526893973350525 0.31336572766304016 0.40733009576797485 0.5534156560897827 0.6699490547180176 0.8063138723373413 0.9143407940864563 1.0615921020507812 1.1672865152359009 1.315883994102478 1.5569170713424683 1.7211592197418213 0.3456627014395454 
0.04947774484753609 0.03409016504883766 0.13165079057216644 0.2026287019252777 0.2823484241962433 0.3969893753528595 0.48710426688194275 0.5959683060646057 0.6888065934181213 0.8082705140113831 0.8958433270454407 1.017329216003418 1.2247858047485352 1.3908330202102661 0.35441365590636936 
0.07999423891305923 0.01069842092692852 0.07425372302532196 0.12085165083408356 0.18548031151294708 0.2704392969608307 0.33546140789985657 0.41816478967666626 0.4939361810684204 0.5861914753913879 0.6552835702896118 0.7499341368675232 0.9218047261238098 1.0800862312316895 0.36316461037319336 
0.10886073112487793 0.006475152913480997 0.0412682481110096 0.06734757870435715 0.11698967218399048 0.17553117871284485 0.21821515262126923 0.27733996510505676 0.3354569971561432 0.40252968668937683 0.453799307346344 0.523259699344635 0.6593520641326904 0.8013625741004944 0.3719155648400171 
0.13006137311458588 0.015031155198812485 0.027668096125125885 0.03784234821796417 0.07353602349758148 0.1100819930434227 0.13430096209049225 0.17340753972530365 0.21463660895824432 0.2597771883010864 0.29489657282829285 0.3420668840408325 0.4440552890300751 0.5633568167686462 0.3806665193068411 
0.13855911791324615 0.02869136445224285 0.026387330144643784 0.025585519149899483 0.04917867109179497 0.06885136663913727 0.07917104661464691 0.10245008766651154 0.1287952959537506 0.1561354547739029 0.17766393721103668 0.20644372701644897 0.27773410081863403 0.37065449357032776 0.38941747377366503 
0.13144592940807343 0.040069155395030975 0.029835188761353493 0.02283463068306446 0.0367603600025177 0.04485447704792023 0.04603571444749832 0.05790382996201515 0.0723244771361351 0.08644651621580124 0.0975654274225235 0.11247453838586807 0.15789532661437988 0.22382444143295288 0.39816842824048904 
0.10891452431678772 0.04366185888648033 0.03151215612888336 0.022481365129351616 0.029458221048116684 0.03089303895831108 0.027372797951102257 0.03203553333878517 0.03802264854311943 0.04348696395754814 0.04762827977538109 0.05332769453525543 0.07866279035806656 0.1199318915605545 0.4069193827073131 
0.07492206245660782 0.037229862064123154 0.027487576007843018 0.019580187276005745 0.022265013307332993 0.021057317033410072 0.016453109681606293 0.01747984252870083 0.018552325665950775 0.019408289343118668 0.019815661013126373 0.020574325695633888 0.031972791999578476 0.05332767590880394 0.4156703371741368 
0.03741094842553139 0.022746870294213295 0.017515622079372406 0.012548591010272503 0.013179916888475418 0.011992832645773888 0.008681136183440685 0.008623630739748478 0.0077976565808057785 0.0071342880837619305 0.006401983555406332 0.0055582537315785885 0.0088804941624403 0.01663363352417946 0.4244212916409608 
0.008027690462768078 0.006770941894501448 0.005620076321065426 0.0038623972795903683 0.003930430859327316 0.003739080624654889 0.002545976545661688 0.0026338372845202684 0.001930877799168229 0.0015055426629260182 0.0011475832434371114 0.0006206841208040714 0.000789743906352669 0.0017623052699491382 0.43317224610778476 
0.001340238843113184 0.00016089687414932996 4.991050809621811e-05 0.00014139138511382043 0.0001242331782123074 2.5768054911168292e-05 5.5767875892343e-05 5.939992888670531e-07 5.634231274598278e-05 3.40127844538074e-05 0.0001393290003761649 4.576005812850781e-05 0.0004688170156441629 0.0008634918485768139 0.44192320057460877 
0.03360646963119507 0.017150893807411194 0.01259695366024971 0.011602235957980156 0.010796654969453812 0.007986138574779034 0.006606185343116522 0.004532821476459503 0.0043523432686924934 0.003184294095262885 0.0021999620366841555 0.0006195998867042363 0.0027460295241326094 0.0070947930216789246 0.4506741550414325 
0.12122011929750443 0.07388396561145782 0.05735181272029877 0.05094495415687561 0.047414060682058334 0.037328626960515976 0.030306855216622353 0.022821802645921707 0.01971380226314068 0.014168589375913143 0.008843371644616127 0.001767992042005062 0.004834233783185482 0.01515407394617796 0.45942510950825655 
0.2789923846721649 0.18657267093658447 0.14904901385307312 0.13181310892105103 0.12246057391166687 0.09907989948987961 0.080866739153862 0.06326192617416382 0.05296113342046738 0.038308314979076385 0.023810647428035736 0.005291045177727938 0.006284419912844896 0.021542513743042946 0.4681760639750805 
0.5184552073478699 0.3695087432861328 0.3012053668498993 0.2670222818851471 0.24778687953948975 0.20406803488731384 0.16819417476654053 0.13477256894111633 0.11174047738313675 0.08207473903894424 0.0522795245051384 0.014765206724405289 0.008614582009613514 0.0245695561170578 0.4769270184419045 
0.8463885188102722 0.6331634521484375 0.5242874622344971 0.4667852222919464 0.4329434335231781 0.3613491952419281 0.3009045720100403 0.2454027235507965 0.20327608287334442 0.15195178985595703 0.09987345337867737 0.03472227603197098 0.014701731503009796 0.02413365989923477 0.48567797290872844 
1.2637221813201904 0.9826046228408813 0.8241269588470459 0.7371482253074646 0.6836938261985779 0.5767730474472046 0.48492804169654846 0.40099912881851196 0.33313828706741333 0.25328606367111206 0.17161768674850464 0.06973312795162201 0.02803914248943329 0.02134121209383011 0.49442892737555216 
1.7649683952331543 1.4164321422576904 1.200791597366333 1.0788451433181763 1.0009129047393799 0.8518854975700378 0.7224076390266418 0.6041296124458313 0.5042108297348022 0.38928377628326416 0.27099186182022095 0.12352954596281052 0.05197647213935852 0.018036039546132088 0.5031798818423763 
2.338242769241333 1.926357388496399 1.6480448246002197 1.4867058992385864 1.3800041675567627 1.1832915544509888 1.0110126733779907 0.8533740639686584 0.7159679532051086 0.5602741241455078 0.39919188618659973 0.198277086019516 0.08904098719358444 0.016307787969708443 0.5119308363092002 
2.9658751487731934 2.497485637664795 2.1534602642059326 1.9496885538101196 1.8108844757080078 1.5625613927841187 1.3437654972076416 1.1430935859680176 0.9641681909561157 0.7633451819419861 0.5547033548355103 0.2940899729728699 0.14043138921260834 0.01805182546377182 0.5206817907760242 
3.6256144046783447 3.109282970428467 2.699204206466675 2.451551675796509 2.278597831726074 1.9767062664031982 1.709404706954956 1.4636867046356201 1.2409791946411133 0.9923756718635559 0.7332304120063782 0.4088389277458191 0.20572835206985474 0.02462269924581051 0.5294327452428481 
4.2922444343566895 3.737135410308838 3.2633821964263916 2.972085952758789 2.764439821243286 2.4091575145721436 2.09321928024292 1.8023141622543335 1.5355563163757324 1.2384655475616455 0.9279716610908508 0.5382611751556396 0.2828550934791565 0.03662089630961418 0.5381836997096718 
4.939486503601074 4.354315757751465 3.821807384490967 3.4887521266937256 3.247457265853882 2.84110689163208 2.4782652854919434 2.1439616680145264 1.8349242210388184 1.4906889200210571 1.130190134048462 0.6763355135917664 0.3682560920715332 0.05381446331739426 0.5469346541764959 
5.5420942306518555 4.934195518493652 4.3500542640686035 3.97861909866333 3.706296682357788 3.253178834915161 2.8468847274780273 2.472808599472046 2.1251561641693115 1.7370975017547607 1.3300608396530151 0.8158954977989197 0.45728573203086853 0.07519882917404175 0.55568560864332 
6.077729225158691 5.452442169189453 4.825480937957764 4.420281410217285 4.120954990386963 3.627058982849121 3.182222843170166 2.7736215591430664 2.3926212787628174 1.9658294916152954 1.5175749063491821 0.9493382573127747 0.5447076559066772 0.0991571918129921 0.5644365631101439 
6.5287089347839355 5.8890204429626465 5.229151725769043 4.7957000732421875 4.474510192871094 3.9470937252044678 3.469724178314209 3.0331196784973145 2.6252212524414062 2.1662092208862305 1.6835176944732666 1.0694124698638916 0.6252752542495728 0.12369886785745621 0.5731875175769676 
6.883263111114502 6.229744911193848 5.547341346740723 5.091660976409912 4.754522323608398 4.201611518859863 3.6983957290649414 3.2411465644836426 2.8134539127349854 2.329721450805664 1.8203216791152954 1.1699227094650269 0.6942739486694336 0.14672882854938507 0.5819384720437916 
7.136349201202393 6.467381477355957 5.772613048553467 5.3008246421813965 4.954016208648682 4.383864879608154 3.8617053031921387 3.391525983810425 2.9512486457824707 2.4507641792297363 1.9227700233459473 1.2463265657424927 0.748015820980072 0.16631898283958435 0.5906894265106156 
7.289803504943848 6.602033615112305 5.904265403747559 5.422191143035889 5.071898460388184 4.492459774017334 3.9580302238464355 3.482475757598877 3.0363974571228027 2.5270819664001465 1.9884058237075806 1.2961314916610718 0.784181535243988 0.18093076348304749 0.5994403809774396 
7.351995468139648 6.640935897827148 5.948198318481445 5.4610114097595215 5.112910747528076 4.531344413757324 3.99067759513855 3.5166828632354736 3.070668935775757 2.559884786605835 2.0176990032196045 1.3190754652023315 0.8020169734954834 0.1895809769630432 0.6081913354442636 
7.3369221687316895 6.597616195678711 5.916214942932129 5.428147315979004 5.087032318115234 4.509294033050537 3.9674413204193115 3.5008909702301025 3.0595221519470215 2.553619861602783 2.013906955718994 1.3170720338821411 0.8023495674133301 0.19193151593208313 0.6169422899110873 
7.262917995452881 6.490593910217285 5.824831962585449 5.33898401260376 5.008469581604004 4.439011573791504 3.8997960090637207 3.4452009201049805 3.0114996433258057 2.5154812335968018 1.9826875925064087 1.293952226638794 0.7874417901039124 0.1882939636707306 0.6256932443779113 
7.151002883911133 6.341677665710449 5.69375467300415 5.211981296539307 4.894293785095215 4.335894584655762 3.8017730712890625 3.3620588779449463 2.9373791217803955 2.454652786254883 1.9314968585968018 1.2550311088562012 0.7607252597808838 0.1795615404844284 0.6344441988447352 
7.023134708404541 6.174083232879639 5.544119834899902 5.06704568862915 4.762939453125 4.216655254364014 3.6886849403381348 3.2651031017303467 2.8491644859313965 2.3814380168914795 1.8688551187515259 1.206551432609558 0.7264024615287781 0.16708073019981384 0.6431951533115593 
6.900460720062256 6.010513782501221 5.396737575531006 4.923832416534424 4.632618427276611 4.097883701324463 3.5758044719696045 3.1679627895355225 2.7590081691741943 2.306307792663574 1.8035504817962646 1.1550812721252441 0.6890289783477783 0.15248429775238037 0.651946107778383 
6.801693916320801 5.871398448944092 5.270435810089111 4.800212383270264 4.519847393035889 3.994676351547241 3.4770820140838623 3.083113670349121 2.678187370300293 2.239006996154785 1.7438760995864868 1.106905460357666 0.6530794501304626 0.13750560581684113 0.6606970622452071 
6.741765022277832 5.773350715637207 5.180614471435547 4.710866451263428 4.438215732574463 3.9195027351379395 3.4040980339050293 3.0208890438079834 2.6162030696868896 2.187751531600952 1.6969224214553833 1.0674951076507568 0.6225252747535706 0.12379597127437592 0.669448016712031 
6.730854034423828 5.728102207183838 5.138228416442871 4.666315078735352 4.397412300109863 3.881307363510132 3.3652150630950928 2.9887595176696777 2.5800886154174805 2.158632516860962 1.6680543422698975 1.041067361831665 0.6005292534828186 0.11276482045650482 0.678198971178855 
6.7738189697265625 5.741779804229736 5.149123191833496 4.672284126281738 4.40267276763916 3.8849804401397705 3.365077257156372 2.990837335586548 2.5739662647247314 2.155198812484741 1.6605454683303833 1.0302948951721191 0.5892049074172974 0.10546202212572098 0.686949925645679 
6.870068550109863 5.8147478103637695 5.213826656341553 4.729488372802734 4.454586029052734 3.931185722351074 3.4044413566589355 3.0277507305145264 2.598857879638672 2.1783154010772705 1.6754142045974731 1.0361785888671875 0.5894922614097595 0.10249769687652588 0.695700880112503 
7.013841152191162 5.941844463348389 5.327789783477783 4.833845138549805 4.549283981323242 4.016497611999512 3.4802942276000977 3.09674072265625 2.6527860164642334 2.226228952407837 1.711472988128662 1.0580488443374634 0.6011635065078735 0.10401825606822968 0.704451834579327 
7.194858074188232 6.113053798675537 5.4819769859313965 4.977014064788818 4.678961277008057 4.133903503417969 3.586310625076294 3.1920878887176514 2.7310657501220703 2.294851541519165 1.765538215637207 1.0937297344207764 0.6229106783866882 0.10972617566585541 0.7132027890461505 
7.3992600440979 6.314466953277588 5.6637492179870605 5.147233009338379 4.832671165466309 4.273509979248047 3.7134950160980225 3.305690050125122 2.8268351554870605 2.3782050609588623 1.8328001499176025 1.1398146152496338 0.6525192856788635 0.11893877387046814 0.7219537435129746 
7.610754013061523 6.529506683349609 5.857988357543945 5.330373287200928 4.997298717498779 4.423426151275635 3.851001501083374 3.42779803276062 2.931687831878662 2.4689879417419434 1.9072842597961426 1.1920006275177002 0.6871257424354553 0.13068166375160217 0.7307046979797985 
7.811836242675781 6.74021577835083 6.0482940673828125 5.511053085327148 5.158613204956055 4.570732116699219 3.987013339996338 3.5478298664093018 3.0363874435424805 2.5592005252838135 1.982383370399475 1.2454992532730103 0.7234768867492676 0.14379245042800903 0.7394556524466225 
7.985060214996338 6.928587436676025 6.218233108520508 5.673820495605469 5.30234956741333 4.702469348907471 4.109665393829346 3.655198097229004 3.1315982341766357 2.6407768726348877 2.051384449005127 1.295424222946167 0.7582292556762695 0.15703999996185303 0.7482066069134464 
8.114179611206055 7.077779769897461 6.352412700653076 5.804172992706299 5.415202617645264 4.806546688079834 4.207881927490234 3.740050792694092 3.208530902862549 2.7061634063720703 2.107963800430298 1.3371732234954834 0.7881978154182434 0.1692294478416443 0.7569575613802704 
8.185134887695312 7.173193454742432 6.437527656555176 5.889538764953613 5.48566198348999 4.872498512268066 4.272055149078369 3.7939045429229736 3.2595603466033936 2.748854875564575 2.146622657775879 1.36674165725708 0.8106029033660889 0.1793011575937271 0.7657085158470944 
8.186884880065918 7.203249454498291 6.463054180145264 5.9199371337890625 5.504693508148193 4.8921217918396 4.294656276702881 3.8101565837860107 3.278644561767578 2.763730764389038 2.1630170345306396 1.380981206893921 0.8232338428497314 0.1864026039838791 0.7744594703139184 
8.111886978149414 7.160005569458008 6.421810626983643 5.8885111808776855 5.466170787811279 4.859845161437988 4.2705559730529785 3.7843892574310303 3.2616653442382812 2.74735689163208 2.154184579849243 1.3777543306350708 0.8245704174041748 0.1899394541978836 0.7832104247807423 
7.956429958343506 7.039403915405273 6.310187339782715 5.7917351722717285 5.367102146148682 4.772956848144531 4.197245121002197 3.7145466804504395 3.2065255641937256 2.6980879306793213 2.11864972114563 1.3560136556625366 0.8138405680656433 0.18959686160087585 0.7919613792475658 
7.720613956451416 6.841296672821045 6.128184795379639 5.629479885101318 5.207605838775635 4.631570816040039 4.074790954589844 3.600890874862671 3.1132280826568604 2.616070032119751 2.056424140930176 1.3157964944839478 0.7910266518592834 0.18534256517887115 0.8007123337143898 
7.408169746398926 6.5692009925842285 5.879155158996582 5.404750347137451 4.990725994110107 4.438457012176514 3.9056878089904785 3.4458541870117188 2.9836602210998535 2.5030956268310547 1.968898057937622 1.2581347227096558 0.7567842602729797 0.17739684879779816 0.8094632881812139 
7.026041507720947 6.229885101318359 5.569402694702148 5.1233229637146 4.722066402435303 4.198700904846191 3.6945338249206543 3.2537267208099365 2.821389675140381 2.362387180328369 1.858665108680725 1.1849241256713867 0.7123548984527588 0.16619642078876495 0.8182142426480379 
6.5838470458984375 5.8327765464782715 5.207674503326416 4.793271541595459 4.409308910369873 3.9192709922790527 3.447648048400879 3.030318260192871 2.6313438415527344 2.1983284950256348 1.7292799949645996 1.0987342596054077 0.6594531536102295 0.15234291553497314 0.8269651971148619 
6.093204498291016 5.389286041259766 4.804493427276611 4.4243364334106445 4.061641693115234 3.6084978580474854 3.1725733280181885 2.782505512237549 2.4194257259368896 2.0161073207855225 1.5849766731262207 1.00260329246521 0.6000983715057373 0.13654263317584991 0.8357161515816859 
5.567060947418213 4.912075519561768 4.371499538421631 4.027310848236084 3.6891908645629883 3.2755401134490967 2.877595901489258 2.517784357070923 2.192129135131836 1.821384310722351 1.4303940534591675 0.8998275995254517 0.5364812016487122 0.11955093592405319 0.8444671060485098 
5.01893949508667 4.414345741271973 3.9207773208618164 3.613420009613037 3.302410125732422 2.9298481941223145 2.5712571144104004 2.24383544921875 1.956148624420166 1.6199591159820557 1.270276427268982 0.7937517166137695 0.47081631422042847 0.10211611539125443 0.8532180605153338 
4.46232271194458 3.9091460704803467 3.464240550994873 3.193727970123291 2.911581039428711 2.580698013305664 2.261925458908081 1.9681414365768433 1.7180240154266357 1.417452096939087 1.1092355251312256 0.6875900626182556 0.4052180051803589 0.08493378758430481 0.8619690149821578 
3.910029411315918 3.4088003635406494 3.0130903720855713 2.778651237487793 2.5263142585754395 2.2367422580718994 1.9573932886123657 1.6976312398910522 1.4838316440582275 1.2190583944320679 0.9515203237533569 0.5842611789703369 0.3415946960449219 0.06860845535993576 0.8707199694489813 
3.3737053871154785 2.924400568008423 2.5773630142211914 2.377516269683838 2.1551687717437744 1.905678391456604 1.6645671129226685 1.4384015798568726 1.2589566707611084 1.029332160949707 0.8008503317832947 0.48628517985343933 0.2815735638141632 0.05362989753484726 0.8794709239158053 
2.863487482070923 2.4654853343963623 2.1656365394592285 1.9983036518096924 1.8054132461547852 1.5940159559249878 1.3892650604248047 1.1955485343933105 1.0479109287261963 0.8520536422729492 0.6603022217750549 0.39569395780563354 0.2264452874660492 0.04035736992955208 0.8882218783826292 
2.3877062797546387 2.0397443771362305 1.784773588180542 1.6473963260650635 1.4828232526779175 1.3069101572036743 1.1360774040222168 0.9730424880981445 0.8542229533195496 0.6901347637176514 0.5322368741035461 0.31400081515312195 0.17714756727218628 0.029017431661486626 0.8969728328494534 
1.952722191810608 1.6529308557510376 1.4398465156555176 1.329512119293213 1.1915878057479858 1.0480778217315674 0.908280611038208 0.7736678123474121 0.6803994178771973 0.5455928444862366 0.4182681739330292 0.24217906594276428 0.13425368070602417 0.019707823172211647 0.9057237873162773 
1.562945008277893 1.3088558912277222 1.1341400146484375 1.0477107763290405 0.9343645572662354 0.8198497295379639 0.70790034532547 0.5990812182426453 0.5279507637023926 0.41958093643188477 0.3193039298057556 0.18070290982723236 0.09800390154123306 0.012412577867507935 0.9144747417831013 
1.220847487449646 1.0094600915908813 0.8692304491996765 0.803464949131012 0.7123318314552307 0.6232218742370605 0.5357551574707031 0.4498630464076996 0.39744189381599426 0.3124483525753021 0.23558653891086578 0.1295843869447708 0.0683373510837555 0.007019163109362125 0.9232256962499252 
0.9271193146705627 0.7549805045127869 0.6451457738876343 0.5968113541603088 0.5253409743309021 0.45799943804740906 0.39159440994262695 0.32564467191696167 0.2886064946651459 0.2238311469554901 0.16677430272102356 0.08844301849603653 0.04493723437190056 0.003339775837957859 0.9319766507167493 
0.6808918118476868 0.5441895723342896 0.4605916738510132 0.42656072974205017 0.3721216917037964 0.3229816257953644 0.27427318692207336 0.22527369856834412 0.20048147439956665 0.1527826488018036 0.11205311119556427 0.05658259615302086 0.027291378006339073 0.0011357610346749425 0.9407276051835732 
0.47995638847351074 0.3746316730976105 0.313174307346344 0.2905057370662689 0.2504781484603882 0.21614347398281097 0.18191136419773102 0.14695608615875244 0.13153977692127228 0.09789170324802399 0.07023146748542786 0.0330728255212307 0.01474383007735014 0.00013837730512022972 0.9494785596503967 
0.32105159759521484 0.24290773272514343 0.19966456294059753 0.18566754460334778 0.15752562880516052 0.13484981656074524 0.11209383606910706 0.08844450861215591 0.07984641194343567 0.05741613730788231 0.03985805809497833 0.016827039420604706 0.0065509844571352005 6.987893721088767e-05 0.9582295141172207 
0.20013666152954102 0.14495469629764557 0.11625839024782181 0.10853637009859085 0.0899093747138977 0.07605503499507904 0.06205252557992935 0.04719465598464012 0.04320647194981575 0.029412034898996353 0.019323650747537613 0.006679838057607412 0.0019319829298183322 0.000660527206491679 0.9669804685840446 
0.11264771968126297 0.07629995793104172 0.05880910903215408 0.05528837814927101 0.04401073232293129 0.03648681938648224 0.028830820694565773 0.020520806312561035 0.019291197881102562 0.011845770291984081 0.006955443881452084 0.0014511385234072804 0.0001128509538830258 0.0016625995049253106 0.9757314230508687 
0.05376536026597023 0.03230973333120346 0.023054517805576324 0.02199503593146801 0.016139112412929535 0.012821474112570286 0.00944100134074688 0.005729346070438623 0.005763700697571039 0.0026964929420500994 0.0011016253847628832 3.135305860269e-06 0.00036111968802288175 0.002859966130927205 0.9844823775176926 
0.018617060035467148 0.008385648019611835 0.00479460321366787 0.004788396880030632 0.002684210427105427 0.0018180571496486664 0.0009845634922385216 0.0002281917113577947 0.00037106702802702785 3.582005956559442e-05 0.00019570587028283626 0.0012831054627895355 0.002013392513617873 0.004075225442647934 0.9932333319845168 
0.0024766221176832914 0.0001428128161933273 5.0656839448492974e-05 6.867955107736634e-06 0.0002498601097613573 0.00043799946433864534 0.0007580213714390993 0.001616248395293951 0.001024904428049922 0.002093337243422866 0.002809922443702817 0.004355344921350479 0.004493273328989744 0.005171648226678371 1.0019842864513406 
0.0009088550577871501 0.0035369801335036755 0.0051777721382677555 0.004299508407711983 0.005746486131101847 0.00592656759545207 0.006323146168142557 0.007744339760392904 0.005855259485542774 0.007299992721527815 0.007688725367188454 0.008420350961387157 0.0073221903294324875 0.006053407676517963 1.0107352409181647 
0.009881402365863323 0.014959625899791718 0.016947615891695023 0.014701391570270061 0.016457708552479744 0.015871340408921242 0.015557698905467987 0.016757339239120483 0.013246923685073853 0.014315726235508919 0.01377027202397585 0.01282497402280569 0.010122828185558319 0.006662734318524599 1.0194861953849887 
0.025841813534498215 0.03129630535840988 0.03259623423218727 0.028676848858594894 0.030077137053012848 0.028231700882315636 0.026679513975977898 0.027111150324344635 0.021856315433979034 0.022040633484721184 0.020193403586745262 0.01706172525882721 0.012615631334483624 0.006975824944674969 1.0282371498518126 
0.04575934261083603 0.04995123669505119 0.049842167645692825 0.04413611441850662 0.04471936076879501 0.041349172592163086 0.03825138881802559 0.037575338035821915 0.030612170696258545 0.029612643644213676 0.026293732225894928 0.020762184634804726 0.014612790197134018 0.00699662184342742 1.0369881043186362 
0.06713976711034775 0.06884834915399551 0.06688329577445984 0.05943085998296738 0.05891294404864311 0.05393711104989052 0.049172449856996536 0.04722262918949127 0.03870706260204315 0.036394961178302765 0.03159303963184357 0.023684654384851456 0.0160070713609457 0.0067511918023228645 1.04573905878546 
0.08801207691431046 0.08640777319669724 0.0823703184723854 0.07332883030176163 0.07157345861196518 0.06505559384822845 0.05865064263343811 0.055399224162101746 0.045573677867650986 0.04195746034383774 0.035779695957899094 0.02569710835814476 0.016759302467107773 0.0062819477170705795 1.054490013252284 
0.10690237581729889 0.1015038713812828 0.09536515921354294 0.08497656136751175 0.08196886628866196 0.07407992333173752 0.06617304682731628 0.0616975799202919 0.05085572972893715 0.04604799672961235 0.03868645057082176 0.02676074206829071 0.016885453835129738 0.005640300456434488 1.0632409677191081 
0.12278306484222412 0.11341948807239532 0.1052975207567215 0.09385636448860168 0.08967085927724838 0.08065412938594818 0.07146436721086502 0.0659220740199089 0.054385069757699966 0.04856545478105545 0.04026656597852707 0.02690860815346241 0.016442570835351944 0.00488238362595439 1.071991922185932 
0.1350267231464386 0.12178024649620056 0.1119009256362915 0.09972908347845078 0.09450999647378922 0.08465119451284409 0.07444891333580017 0.06804332137107849 0.05613413080573082 0.049530256539583206 0.040567245334386826 0.026228446513414383 0.015516073442995548 0.004064408130943775 1.0807428766527563 
0.1433425396680832 0.12650126218795776 0.11516387015581131 0.10258825868368149 0.09652348607778549 0.08612621575593948 0.07520734518766403 0.06817124783992767 0.056196048855781555 0.04905486851930618 0.03970767557621002 0.024845900014042854 0.014209824614226818 0.003238534554839134 1.08949383111958 
0.14770756661891937 0.1277213990688324 0.11526831239461899 0.10260212421417236 0.09590226411819458 0.08526615798473358 0.07393305748701096 0.06650672107934952 0.054747797548770905 0.047316014766693115 0.037853606045246124 0.02290593646466732 0.012632139027118683 0.002450990490615368 1.0982447855864041 
0.14832457900047302 0.1257476806640625 0.11253787577152252 0.10006912797689438 0.09295522421598434 0.08236121386289597 0.07090386003255844 0.06331963837146759 0.05201783776283264 0.04453267157077789 0.03520026430487633 0.02056420035660267 0.010893132537603378 0.0017393885646015406 1.106995740053228 
0.1455434411764145 0.12100229412317276 0.10739179700613022 0.09537160396575928 0.08805719017982483 0.07775502651929855 0.06644114851951599 0.058913618326187134 0.04827092960476875 0.040943123400211334 0.03195343539118767 0.017972301691770554 0.009093682281672955 0.0011327858082950115 1.1157466945200516 
0.13983312249183655 0.11397592723369598 0.10030054301023483 0.08893899619579315 0.08162595331668854 0.07182751595973969 0.060891710221767426 0.053608279675245285 0.04377793148159981 0.036787137389183044 0.028318360447883606 0.01527375727891922 0.007324029225856066 0.0006504030316136777 1.1244976489868757 
0.13171550631523132 0.10519111156463623 0.09175484627485275 0.0812167227268219 0.074081651866436 0.06495629996061325 0.05459568649530411 0.047712765634059906 0.038805797696113586 0.032298121601343155 0.024485994130373 0.01259315013885498 0.005659610498696566 0.00030323772807605565 1.1332486034536995 
0.12174414098262787 0.09516650438308716 0.08223354071378708 0.0726386159658432 0.06583379954099655 0.05750736594200134 0.04787888377904892 0.041518665850162506 0.033602070063352585 0.027684248983860016 0.02062867395579815 0.010037832893431187 0.004159264266490936 9.370069165015593e-05 1.1419995579205235 
0.11046275496482849 0.0843961089849472 0.07218568027019501 0.06361053884029388 0.05725732073187828 0.04981304705142975 0.041032422333955765 0.03528299927711487 0.028385844081640244 0.023131050169467926 0.01689237169921398 0.0076915244571864605 0.0028662988916039467 1.7551392375025898e-05 1.1507505123873474 
0.09838904440402985 0.07332923263311386 0.06201420724391937 0.05449513718485832 0.04868502914905548 0.04216708987951279 0.034311242401599884 0.02922927588224411 0.02334553934633732 0.0187913216650486 0.013397222384810448 0.005617416929453611 0.0018082410097122192 6.47934211883694e-05 1.1595014668541714 
0.08599326759576797 0.06235741823911667 0.05206446349620819 0.04560244455933571 0.04039974883198738 0.03481592983007431 0.02792532742023468 0.023535804823040962 0.018629927188158035 0.014785395003855228 0.010234109126031399 0.0038570731412619352 0.0009980123722925782 0.00022119747882243246 1.1682524213209955 
0.07368592172861099 0.05181129276752472 0.04262350872159004 0.03718830272555351 0.032628003507852554 0.027956392616033554 0.022039415314793587 0.01834273152053356 0.014357106760144234 0.011202653869986534 0.007467541843652725 0.002433163346722722 0.0004364317574072629 0.0004695790121331811 1.1770033757878196 
0.06181561201810837 0.041954800486564636 0.033914804458618164 0.029451269656419754 0.02554485760629177 0.021737731993198395 0.016774626448750496 0.013747907243669033 0.010605951771140099 0.008102738298475742 0.005136328749358654 0.0013510386925190687 0.00011394301691325381 0.0007910826243460178 1.1857543302546436 
0.05066215991973877 0.03298667073249817 0.026101719588041306 0.02253487892448902 0.019273463636636734 0.016262874007225037 0.012211156077682972 0.009812920354306698 0.007425277028232813 0.00551710557192564 0.0032574895303696394 0.000602524436544627 1.2805546248273458e-05 0.0011663571931421757 1.194505284721467 
0.040439821779727936 0.0250458512455225 0.01929284818470478 0.016532909125089645 0.01388870645314455 0.011592922732234001 0.008391877636313438 0.006567897275090218 0.004837408661842346 0.0034550116397440434 0.0018291421001777053 0.00016794561815913767 0.0001093607279472053 0.0015761425020173192 1.203256239188291 
0.03130321577191353 0.018215829506516457 0.013546183705329895 0.011493803933262825 0.009426011703908443 0.00775319617241621 0.005328184925019741 0.004013439640402794 0.002838623709976673 0.0019051636336371303 0.0008336270111612976 1.9199567759642377e-05 0.00037608653656207025 0.0020026483107358217 1.212007193655115 
0.02334665320813656 0.01253062766045332 0.008875996805727482 0.007426624186336994 0.005883364472538233 0.004736373666673899 0.0030038284603506327 0.0021275507751852274 0.0014067156007513404 0.0008410834707319736 0.00024115672567859292 0.0001222947903443128 0.000783174647949636 0.0024298776406794786 1.220758148121939 
0.016615798696875572 0.007984411902725697 0.0052614216692745686 0.004308879841119051 0.0032306318171322346 0.0025109632406383753 0.0013817111030220985 0.000869965530000627 0.0005042041884735227 0.00022455038561020046 1.3383670193434227e-05 0.0004399037279654294 0.0013004333013668656 0.002843555761501193 1.229509102588763 
0.01111262571066618 0.004536915570497513 0.0026519952807575464 0.0020918447989970446 0.0014145467430353165 0.0010255572851747274 0.000408496503951028 0.00018727927817963064 8.279361645691097e-05 8.938046448747627e-06 0.00010621739056659862 0.0009333394700661302 0.0018985329661518335 0.003231803188100457 1.2382600570555868 
0.006805252283811569 0.002122156322002411 0.0009756274521350861 0.0007078346679918468 0.00036568837822414935 0.00021496387489605695 1.9875486032105982e-05 1.715458529361058e-05 8.667030488140881e-05 0.00014264622586779296 0.0004723251040559262 0.001563955214805901 0.002549115102738142 0.003585339989513159 1.247011011522411 
0.0036321391817182302 0.000654549861792475 0.00014434386685024947 7.529112190240994e-05 2.5599949822208146e-06 4.163557605352253e-06 0.00014392212324310094 0.00029173027724027634 0.00045630373642779887 0.0005718285101465881 0.0010637349914759398 0.0022952575236558914 0.0032274622935801744 0.003897367510944605 1.2557619659892347 
0.0015113671543076634 3.622930671554059e-05 6.073375334381126e-05 0.00010461108468007296 0.0002373785391682759 0.00031316097010858357 0.0007055639871396124 0.0009410799248144031 0.0011306445812806487 0.0012425273889675736 0.0018330964958295226 0.0030927809420973063 0.003910613711923361 0.004163093864917755 1.264512920456059 
0.00034545970265753567 0.00016136404883582145 0.0006221821531653404 0.0007020470220595598 0.0009799074614420533 0.0010604833951219916 0.0016297954134643078 0.0018965009367093444 0.002050017239525914 0.002102669095620513 0.0027360166423022747 0.003926335368305445 0.00457988353446126 0.004379807971417904 1.2732638749228824 
2.8451144316932186e-05 0.0009215059108100832 0.0017252048710361123 0.001773631782270968 0.002140918280929327 0.002166010672226548 0.002843559021130204 0.003091663820669055 0.0031571881845593452 0.0031033139675855637 0.003731101518496871 0.004768858198076487 0.0052194371819496155 0.004546549171209335 1.2820148293897065 
0.0004497344489209354 0.002209546510130167 0.0032693473622202873 0.003228413173928857 0.003633988555520773 0.003552822396159172 0.004277629312127829 0.00446445494890213 0.004399835132062435 0.004200083203613758 0.004781160969287157 0.005597567185759544 0.005816517397761345 0.004664398729801178 1.2907657838565305 
0.0014981444692239165 0.00392219377681613 0.0051588076166808605 0.004980129189789295 0.005379078909754753 0.005149916745722294 0.0058690644800662994 0.00595889613032341 0.005730044562369585 0.005353117361664772 0.005853999871760607 0.006393927615135908 0.0063620675355196 0.004735413007438183 1.2995167383233543 
0.0030656924936920404 0.005963088478893042 0.007305472157895565 0.006949749309569597 0.007302902173250914 0.006892716512084007 0.007561202626675367 0.007525024935603142 0.007105751894414425 0.006527823396027088 0.0069219511933624744 0.007143361493945122 0.006849398836493492 0.004762348718941212 1.3082676927901784 
0.005049524828791618 0.00824368093162775 0.009629148989915848 0.00906573049724102 0.009339293465018272 0.008723440580070019 0.00930378120392561 0.009119387716054916 0.008491073735058308 0.007695109583437443 0.007961982861161232 0.007834790274500847 0.007274975068867207 0.004748988896608353 1.3170186472570022 
0.007354383356869221 0.010684257373213768 0.012058681808412075 0.011264784261584282 0.011431525461375713 0.010592523962259293 0.011054541915655136 0.010705502703785896 0.009855451993644238 0.008830903097987175 0.008956094272434711 0.008460575714707375 0.00763728516176343 0.004699872341006994 1.3257696017238263 
0.009892614558339119 0.013215477578341961 0.014533094130456448 0.013492940925061703 0.013530351221561432 0.012457326985895634 0.01277756318449974 0.012252392247319221 0.011174463666975498 0.009916204027831554 0.009890001267194748 0.009016135707497597 0.007935989648103714 0.004619691986590624 1.3345205561906504 
0.012587507255375385 0.01577717810869217 0.01699981652200222 0.01570422574877739 0.015595433302223682 0.01428326964378357 0.01444396935403347 0.013736652210354805 0.01242865715175867 0.010936563834547997 0.010753663256764412 0.009499238803982735 0.008173872716724873 0.004512800835072994 1.3432715106574742 
0.015369885601103306 0.01831863448023796 0.019415859133005142 0.01786079816520214 0.017593789845705032 0.016042213886976242 0.01603151299059391 0.015139049850404263 0.013603504747152328 0.011881173588335514 0.011540469713509083 0.009910342283546925 0.008352970704436302 0.004384291358292103 1.3520224651242978 
0.018181322142481804 0.020799487829208374 0.021747417747974396 0.019933680072426796 0.019499056041240692 0.01771242916584015 0.017523255199193954 0.0164476428180933 0.014690273441374302 0.012744360603392124 0.012247062288224697 0.010251621715724468 0.008478965610265732 0.004238513298332691 1.3607734195911216 
0.02097281627357006 0.0231864545494318 0.023967251181602478 0.021899431943893433 0.02129298821091652 0.019278429448604584 0.01890730857849121 0.017651809379458427 0.015680940821766853 0.013521225191652775 0.012871691957116127 0.010525700636208057 0.00855456292629242 0.00407944992184639 1.369524374057946 
0.02370329760015011 0.025454165413975716 0.02605561353266239 0.023741602897644043 0.022961601614952087 0.020729247480630875 0.02017643302679062 0.01874777302145958 0.016573971137404442 0.014211771078407764 0.013415890745818615 0.010737554170191288 0.008586530573666096 0.0039113787934184074 1.3782753285247697 
0.02634023316204548 0.027584843337535858 0.027999328449368477 0.025449449196457863 0.024497492238879204 0.022058896720409393 0.021327326074242592 0.01973358355462551 0.0173684973269701 0.014817137271165848 0.013882311061024666 0.010891861282289028 0.008579612709581852 0.003737875958904624 1.3870262829915938 
0.028859945014119148 0.029566416516900063 0.02979053370654583 0.0270168948918581 0.025897609069943428 0.023265745490789413 0.022360948845744133 0.02061096392571926 0.018066607415676117 0.015339832752943039 0.014275366440415382 0.010995080694556236 0.008539155125617981 0.0035618278197944164 1.3957772374584179 
0.031241223216056824 0.03139258176088333 0.03142625838518143 0.02844228968024254 0.027159415185451508 0.02434874139726162 0.02327794022858143 0.021382436156272888 0.01867285557091236 0.015784988179802895 0.01459945272654295 0.011052350513637066 0.008470647037029266 0.003386153606697917 1.4045281919252417 
0.0334726944565773 0.03305971622467041 0.03290595859289169 0.02972603403031826 0.028287209570407867 0.02531222626566887 0.02408376708626747 0.02205328829586506 0.019192200154066086 0.01615767367184162 0.014860810711979866 0.011070076376199722 0.00837915763258934 0.003213428659364581 1.4132791463920658 
0.03554581478238106 0.03456941619515419 0.034233469516038895 0.030872398987412453 0.029285116121172905 0.026160648092627525 0.02478400617837906 0.022629819810390472 0.019630616530776024 0.016463642939925194 0.015065156854689121 0.01105399988591671 0.0082694785669446 0.0030452334322035313 1.4220301008588896 
0.03745705261826515 0.03592677786946297 0.03541570529341698 0.03188829496502876 0.030160805210471153 0.02690110355615616 0.02538631297647953 0.023119501769542694 0.019995829090476036 0.016710305586457253 0.01521938294172287 0.011010096408426762 0.008146421983838081 0.002883543958887458 1.4307810553257134 
0.03920670226216316 0.03713582083582878 0.03645830228924751 0.03277955576777458 0.03092252090573311 0.02754136174917221 0.025898952037096024 0.023530354723334312 0.020293936133384705 0.016903148964047432 0.01532975398004055 0.010943738743662834 0.008014075458049774 0.002729452680796385 1.4395320097925373 
0.0407949835062027 0.038206588476896286 0.03737230226397514 0.033556416630744934 0.031577277928590775 0.028088603168725967 0.026329103857278824 0.023869244381785393 0.0205336045473814 0.0170497577637434 0.015402030199766159 0.010859983041882515 0.00787576287984848 0.0025840133894234896 1.4482829642593613 
0.04222821816802025 0.039146434515714645 0.038165949285030365 0.03422694280743599 0.03213717043399811 0.0285528302192688 0.026686495169997215 0.024145152419805527 0.02072104997932911 0.017156178131699562 0.015442908741533756 0.010763372294604778 0.007735142018646002 0.0024481634609401226 1.4570339187261852 
0.04351310804486275 0.039965640753507614 0.03884990140795708 0.03480111062526703 0.03261076286435127 0.028942564502358437 0.026979761198163033 0.024366406723856926 0.020863885059952736 0.017228536307811737 0.015457993373274803 0.010658761486411095 0.007595388684421778 0.0023220698349177837 1.4657848731930092 
0.04465445876121521 0.04067445173859596 0.039434973150491714 0.03528870642185211 0.03300656005740166 0.02926561050117016 0.027216382324695587 0.024539457634091377 0.020969484001398087 0.017273344099521637 0.015452372841536999 0.010549690574407578 0.007458606734871864 0.002206461736932397 1.474535827659833 
0.045661505311727524 0.041282668709754944 0.03993074595928192 0.03569890558719635 0.03333420306444168 0.02953059785068035 0.027404284104704857 0.024672411382198334 0.02104390412569046 0.017295844852924347 0.015431057661771774 0.01043954398483038 0.007327678147703409 0.002101252321153879 1.483286782126657 
0.04654165729880333 0.04180039092898369 0.04034736379981041 0.03604092821478844 0.033602118492126465 0.029745006933808327 0.027550961822271347 0.024771995842456818 0.021093105897307396 0.017301129177212715 0.015398522838950157 0.010331396944820881 0.007204366847872734 0.002006503054872155 1.492037736593481 
0.04730474576354027 0.04223595932126045 0.040693532675504684 0.03632272779941559 0.03382052853703499 0.029917553067207336 0.02766444720327854 0.024844443425536156 0.021122146397829056 0.017293373122811317 0.015359285287559032 0.010228466242551804 0.007090070750564337 0.0019223537528887391 1.5007886910603052 
0.04795681685209274 0.04259927570819855 0.04097837209701538 0.03655271604657173 0.033994708210229874 0.03005346469581127 0.027749281376600266 0.02489531598985195 0.021136753261089325 0.017277542501688004 0.015316460281610489 0.01013234443962574 0.006986685562878847 0.0018486595945432782 1.5095396455271293 
0.04850525036454201 0.04289710894227028 0.041209056973457336 0.036737147718667984 0.034131407737731934 0.030158787965774536 0.027811536565423012 0.02492859587073326 0.02114037238061428 0.01725621148943901 0.015272856689989567 0.010045351460576057 0.006894443649798632 0.0017851906595751643 1.5182905999939527 
0.04895799234509468 0.043137326836586 0.04139278456568718 0.03688298165798187 0.03423801809549332 0.03023950755596161 0.02785646915435791 0.02494996227324009 0.02113707922399044 0.017233051359653473 0.015231829136610031 0.009969129227101803 0.006815072614699602 0.0017318440368399024 1.5270415544607765 
0.04931952804327011 0.043325211852788925 0.04153474047780037 0.03699474409222603 0.03431721404194832 0.03029879368841648 0.02788715623319149 0.024962391704320908 0.02113003097474575 0.017210429534316063 0.015195001848042011 0.009904904291033745 0.006749274674803019 0.001688331482000649 1.5357925089276008 
0.04959581419825554 0.04346589744091034 0.04164000600576401 0.03707695007324219 0.034374866634607315 0.03034154884517193 0.027907630428671837 0.024968856945633888 0.02112230658531189 0.017191026359796524 0.015164630487561226 0.009854008443653584 0.006697593256831169 0.0016548453131690621 1.5445434633944246 
0.04979008436203003 0.043564148247241974 0.0417131669819355 0.03713380545377731 0.03441452607512474 0.030370278283953667 0.02792101912200451 0.024972200393676758 0.02111530303955078 0.017176048830151558 0.015142273157835007 0.009817186743021011 0.006660332437604666 0.0016310673672705889 1.5532944178612487 
0.04990518093109131 0.043621670454740524 0.041755419224500656 0.03716655448079109 0.03443615511059761 0.030386069789528847 0.02792753465473652 0.024973496794700623 0.02111065201461315 0.01716664433479309 0.015128154307603836 0.009794638492166996 0.0066381278447806835 0.0016167440917342901 1.5620453723280725 
0.04994377866387367 0.04364059865474701 0.04176938906311989 0.03717731684446335 0.03444359824061394 0.030391456559300423 0.027929790318012238 0.024973496794700623 0.02110867388546467 0.017163099721074104 0.015123297460377216 0.00978713296353817 0.006630330812186003 0.0016119208885356784 1.5707963267948966 


==> figures/ISAC/tradeoff/ws_fine/1.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 
0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 
0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 
-0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 
-0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 
0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 
1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 
-0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 
-0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 
1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 
0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 
-1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 
-0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 
0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 
0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 
-0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 


==> figures/ISAC/tradeoff/ws_fine/10.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 
0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 
0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 
-0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 
-1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 
0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 
1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 
-0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 
-0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 
1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 
0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 
-1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 
-0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 
0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 
0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 
-0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 


==> figures/ISAC/tradeoff/ws_fine/100.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 
0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 
0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 
-0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 
-0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 
0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 
0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 
-0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 
-0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 
0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 
0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 
-0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 
0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 
-0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 
0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 
0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 


==> figures/ISAC/tradeoff/ws_fine/11.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 
0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 
0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 
-0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 
-1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 
0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 
1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 
-0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 
-0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 
1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 
0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 
-1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 
-0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 
0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 
0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 
-0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 


==> figures/ISAC/tradeoff/ws_fine/12.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 
0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 
0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 
-0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 
-1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 
0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 
1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 
-0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 
-0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 
1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 
0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 
-1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 
-0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 
0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 
0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 
-0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 


==> figures/ISAC/tradeoff/ws_fine/13.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 
0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 
0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 
-0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 
-1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 
0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 
1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 
-0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 
-0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 
1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 
0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 
-1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 
-0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 
0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 
0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 
-0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 


==> figures/ISAC/tradeoff/ws_fine/14.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 
0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 
0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 
-0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 
-1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 
0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 
1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 
-0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 
-0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 
1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 
0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 
-1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 
-0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 
0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 
0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 
-0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 


==> figures/ISAC/tradeoff/ws_fine/15.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 
0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 
0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 
-0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 
-1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 
0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 
1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 
-0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 
-0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 
1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 
0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 
-1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 
-0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 
0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 
0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 
-0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 


==> figures/ISAC/tradeoff/ws_fine/16.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 
0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 
0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 
-0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 
-1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 
0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 
1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 
-0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 
-0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 
1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 
0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 
-1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 
-0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 
0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 
0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 
-0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 


==> figures/ISAC/tradeoff/ws_fine/17.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 
0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 
0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 
-0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 
-1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 
0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 
1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 
-0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 
-0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 
1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 
0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 
-1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 
-0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 
0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 
0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 
-0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 


==> figures/ISAC/tradeoff/ws_fine/18.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 
0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 
0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 
-0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 
-1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 
0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 
1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 
-0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 
-0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 
1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 
0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 
-1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 
-0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 
0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 
0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 
-0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 


==> figures/ISAC/tradeoff/ws_fine/19.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 
0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 
0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 
-0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 
-1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 
0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 
1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 
-0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 
-0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 
1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 
0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 
-1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 
-0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 
0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 
0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 
-0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 


==> figures/ISAC/tradeoff/ws_fine/2.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 
0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 
0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 
-0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 
-0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 
0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 
1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 
-0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 
-0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 
1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 
0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 
-1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 
-0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 
0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 
0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 
-0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 


==> figures/ISAC/tradeoff/ws_fine/20.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 
0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 
0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 
-0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 
-1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 
0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 
1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 
-0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 
-0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 
1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 
0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 
-1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 
-0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 
0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 
0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 
-0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 


==> figures/ISAC/tradeoff/ws_fine/21.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 
0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 
0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 
-0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 
-1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 
0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 
1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 
-0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 
-0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 
1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 
0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 
-1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 
-0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 
0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 
0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 
-0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 


==> figures/ISAC/tradeoff/ws_fine/22.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 
0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 
0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 
-0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 
-1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 
0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 
1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 
-0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 
-0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 
1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 
0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 
-1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 
-0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 
0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 
0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 
-0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 


==> figures/ISAC/tradeoff/ws_fine/23.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 
0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 
0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 
-0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 
-1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 
0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 
1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 
-0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 
-0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 
1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 
0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 
-1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 
-0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 
0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 
0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 
-0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 


==> figures/ISAC/tradeoff/ws_fine/24.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 
0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 
0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 
-0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 
-1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 
0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 
1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 
-0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 
-0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 
1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 
0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 
-1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 
-0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 
0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 
0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 
-0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 


==> figures/ISAC/tradeoff/ws_fine/25.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 
0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 
0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 
-0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 
-1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 
0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 
1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 
-0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 
-0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 
1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 
0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 
-1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 
-0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 
0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 
0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 
-0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 


==> figures/ISAC/tradeoff/ws_fine/26.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 
0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 
0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 
-0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 
-1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 
0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 
1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 
-0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 
-0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 
1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 
0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 
-1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 
-0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 
0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 
0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 
-0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 


==> figures/ISAC/tradeoff/ws_fine/27.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 
0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 
0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 
-0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 
-1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 
0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 
1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 
-0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 
-0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 
1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 
0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 
-1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 
-0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 
0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 
0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 
-0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 


==> figures/ISAC/tradeoff/ws_fine/28.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 
0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 
0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 
-0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 
-1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 
0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 
1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 
-0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 
-0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 
1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 
0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 
-1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 
-0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 
0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 
0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 
-0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 


==> figures/ISAC/tradeoff/ws_fine/29.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 
0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 
0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 
-0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 
-1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 
0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 
1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 
-0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 
-0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 
1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 
0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 
-1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 
-0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 
0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 
0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 
-0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 


==> figures/ISAC/tradeoff/ws_fine/3.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 
0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 
0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 
-0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 
-1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 
0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 
0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 
-0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 
-0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 
1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 
0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 
-1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 
-0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 
0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 
0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 
-0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 


==> figures/ISAC/tradeoff/ws_fine/30.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 
0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 
0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 
-0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 
-1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 
0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 
1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 
-0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 
-0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 
1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 
0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 
-1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 
-0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 
0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 
0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 
-0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 


==> figures/ISAC/tradeoff/ws_fine/31.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 
0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 
0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 
-0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 
-1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 
0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 
1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 
-0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 
-0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 
1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 
0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 
-1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 
-0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 
0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 
0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 
-0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 


==> figures/ISAC/tradeoff/ws_fine/32.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 
0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 
0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 
-0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 
-1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 
0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 
1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 
-0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 
-0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 
1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 
0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 
-1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 
-0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 
0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 
0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 
-0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 


==> figures/ISAC/tradeoff/ws_fine/33.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 
0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 
0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 
-0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 
-1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 
0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 
1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 
-0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 
-0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 
1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 
0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 
-1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 
-0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 
0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 
0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 
-0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 


==> figures/ISAC/tradeoff/ws_fine/34.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 
0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 
0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 
-0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 
-1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 
0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 
1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 
-0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 
-0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 
1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 
0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 
-1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 
-0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 
0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 
0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 
-0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 


==> figures/ISAC/tradeoff/ws_fine/35.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 
0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 
0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 
-0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 
-1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 
0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 
1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 
-0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 
-0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 
1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 
0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 
-1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 
-0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 
0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 
0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 
-0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 


==> figures/ISAC/tradeoff/ws_fine/36.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 
0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 
0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 
-0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 
-1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 
0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 
1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 
-0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 
-0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 
1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 
0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 
-1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 
-0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 
0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 
0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 
-0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 


==> figures/ISAC/tradeoff/ws_fine/37.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 
0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 
0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 
-0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 
-1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 
0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 
1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 
-0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 
-0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 
1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 
0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 
-1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 
-0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 
0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 
0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 
-0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 


==> figures/ISAC/tradeoff/ws_fine/38.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 
0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 
0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 
-0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 
-1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 
0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 
1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 
-0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 
-0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 
1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 
0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 
-1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 
-0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 
0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 
0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 
-0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 


==> figures/ISAC/tradeoff/ws_fine/39.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 
0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 
0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 
-0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 
-1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 
0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 
1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 
-0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 
-0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 
1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 
0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 
-1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 
-0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 
0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 
0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 
-0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 


==> figures/ISAC/tradeoff/ws_fine/4.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 
0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 
0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 
-0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 
-0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 
0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 
1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 
-0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 
-0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 
1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 
0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 
-1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 
-0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 
0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 
0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 
-0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 


==> figures/ISAC/tradeoff/ws_fine/40.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 
0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 
0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 
-0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 
-1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 
0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 
1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 
-0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 
-0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 
1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 
0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 
-1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 
-0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 
0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 
0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 
-0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 


==> figures/ISAC/tradeoff/ws_fine/41.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 
0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 
0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 
-0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 
-1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 
0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 
1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 
-0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 
-0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 
1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 
0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 
-1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 
-0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 
0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 
0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 
-0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 


==> figures/ISAC/tradeoff/ws_fine/42.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 
0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 
0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 
-0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 
-1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 
0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 
1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 
-0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 
-0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 
1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 
0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 
-1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 
-0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 
0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 
0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 
-0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 


==> figures/ISAC/tradeoff/ws_fine/43.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 
0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 
0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 
-0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 
-1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 
0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 
1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 
-0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 
-0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 
1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 
0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 
-1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 
-0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 
0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 
0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 
0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 


==> figures/ISAC/tradeoff/ws_fine/44.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 
0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 
0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 
-0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 
-1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 
0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 
1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 
-0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 
-0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 
1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 
0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 
-1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 
-0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 
0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 
0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 
-0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 


==> figures/ISAC/tradeoff/ws_fine/45.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 
0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 
0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 
-0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 
-1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 
0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 
1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 
-0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 
-0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 
1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 
0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 
-1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 
-0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 
0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 
0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 
-0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 


==> figures/ISAC/tradeoff/ws_fine/46.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 
0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 
0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 
-0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 
-1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 
0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 
1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 
-0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 
-0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 
1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 
0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 
-1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 
-0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 
-0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 
0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 
0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 


==> figures/ISAC/tradeoff/ws_fine/47.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 
0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 
0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 
-0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 
-1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 
0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 
1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 
-0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 
-0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 
1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 
0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 
-1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 
-0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 
0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 
0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 
-0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 


==> figures/ISAC/tradeoff/ws_fine/48.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 
0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 
0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 
-0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 
-1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 
0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 
1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 
-0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 
-0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 
1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 
0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 
-1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 
-0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 
0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 
0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 
-0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 


==> figures/ISAC/tradeoff/ws_fine/49.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 
0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 
0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 
-0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 
-1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 
0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 
1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 
-0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 
-0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 
1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 
0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 
-1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 
-0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 
-0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 
0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 
0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 


==> figures/ISAC/tradeoff/ws_fine/5.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 
0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 
0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 
-0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 
-1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 
0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 
1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 
-0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 
-0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 
1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 
0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 
-1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 
-0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 
0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 
0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 
-0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 


==> figures/ISAC/tradeoff/ws_fine/50.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 
0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 
0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 
-0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 
-1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 
0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 
1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 
-0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 
-0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 
1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 
0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 
-1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 
-0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 
0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 
0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 
-0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 


==> figures/ISAC/tradeoff/ws_fine/51.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 
0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 
0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 
-0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 
-1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 
0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 
1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 
-0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 
-0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 
1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 
0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 
-1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 
-0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 
0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 
0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 
-0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 


==> figures/ISAC/tradeoff/ws_fine/52.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 
0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 
0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 
-0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 
-1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 
0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 
1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 
-0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 
-0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 
1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 
0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 
-1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 
-0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 
0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 
0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 
-0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 


==> figures/ISAC/tradeoff/ws_fine/53.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 
0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 
0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 
-0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 
-1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 
0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 
1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 
-0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 
-0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 
1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 
0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 
-1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 
-0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 
0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 
0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 
-0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 


==> figures/ISAC/tradeoff/ws_fine/54.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 
0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 
0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 
-0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 
-1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 
0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 
1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 
-0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 
-0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 
1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 
0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 
-1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 
-0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 
0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 
0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 
-0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 


==> figures/ISAC/tradeoff/ws_fine/55.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 
0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 
0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 
-0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 
-1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 
0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 
1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 
-0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 
-0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 
1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 
0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 
-1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 
-0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 
0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 
0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 
-0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 


==> figures/ISAC/tradeoff/ws_fine/56.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 
0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 
0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 
-0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 
-1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 
0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 
1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 
-0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 
-0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 
1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 
0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 
-1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 
-0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 
0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 
0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 
-0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 


==> figures/ISAC/tradeoff/ws_fine/57.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 
0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 
0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 
-0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 
-1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 
0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 
1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 
-0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 
-0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 
1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 
0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 
-1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 
-0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 
0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 
0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 
-0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 


==> figures/ISAC/tradeoff/ws_fine/58.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 
0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 
0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 
-0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 
-1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 
0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 
1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 
-0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 
-0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 
1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 
0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 
-1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 
-0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 
0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 
0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 
-0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 


==> figures/ISAC/tradeoff/ws_fine/59.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 
0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 
0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 
-0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 
-1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 
0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 
1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 
-0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 
-0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 
1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 
0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 
-1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 
-0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 
0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 
0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 
-0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 


==> figures/ISAC/tradeoff/ws_fine/6.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 
0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 
0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 
-0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 
-1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 
0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 
1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 
-0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 
-0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 
1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 
0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 
-1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 
-0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 
0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 
0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 
-0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 


==> figures/ISAC/tradeoff/ws_fine/60.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 
0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 
0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 
-0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 
-1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 
0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 
1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 
-0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 
-0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 
1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 
0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 
-1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 
-0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 
0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 
0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 
-0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 


==> figures/ISAC/tradeoff/ws_fine/61.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 
0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 
0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 
-0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 
-1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 
0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 
1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 
-0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 
-0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 
1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 
0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 
-1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 
-0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 
0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 
0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 
-0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 


==> figures/ISAC/tradeoff/ws_fine/62.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 
0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 
0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 
-0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 
-1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 
0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 
1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 
-0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 
-0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 
1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 
0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 
-1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 
-0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 
0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 
0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 
-0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 


==> figures/ISAC/tradeoff/ws_fine/63.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 
0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 
0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 
-0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 
-1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 
0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 
1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 
-0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 
-0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 
1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 
0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 
-1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 
-0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 
-0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 
0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 
0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 


==> figures/ISAC/tradeoff/ws_fine/64.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 
0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 
0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 
-0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 
-1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 
0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 
1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 
-0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 
-0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 
1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 
0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 
-1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 
-0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 
0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 
0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 
-0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 


==> figures/ISAC/tradeoff/ws_fine/65.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 
0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 
0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 
-0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 
-1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 
0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 
1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 
-0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 
-0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 
1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 
0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 
-1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 
-0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 
0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 
0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 
-0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 


==> figures/ISAC/tradeoff/ws_fine/66.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 
0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 
0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 
-0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 
-1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 
0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 
1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 
-0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 
-0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 
1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 
0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 
-1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 
-0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 
0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 
0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 
-0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 


==> figures/ISAC/tradeoff/ws_fine/67.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 
0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 
0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 
-0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 
-1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 
0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 
1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 
-0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 
-0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 
1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 
0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 
-1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 
-0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 
0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 
0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 
-0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 


==> figures/ISAC/tradeoff/ws_fine/68.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 
0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 
0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 
-0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 
-1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 
0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 
1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 
-0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 
-0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 
1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 
0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 
-1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 
-0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 
0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 
0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 
0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 


==> figures/ISAC/tradeoff/ws_fine/69.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 
0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 
0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 
-0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 
-1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 
0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 
1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 
-0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 
-0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 
1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 
0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 
-1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 
-0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 
0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 
0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 
-0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 


==> figures/ISAC/tradeoff/ws_fine/7.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 
0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 
0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 
-0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 
-1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 
0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 
0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 
-0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 
-0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 
1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 
0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 
-1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 
-0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 
0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 
0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 
-0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 


==> figures/ISAC/tradeoff/ws_fine/70.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 
0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 
0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 
-0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 
-1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 
0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 
1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 
-0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 
-0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 
1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 
0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 
-1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 
-0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 
0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 
0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 
0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 


==> figures/ISAC/tradeoff/ws_fine/71.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 
0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 
0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 
-0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 
-1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 
0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 
1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 
-0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 
-0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 
1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 
0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 
-1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 
-0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 
0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 
0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 
-0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 


==> figures/ISAC/tradeoff/ws_fine/72.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 
0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 
0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 
-0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 
-1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 
0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 
1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 
-0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 
-0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 
1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 
0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 
-1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 
-0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 
0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 
0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 
-0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 


==> figures/ISAC/tradeoff/ws_fine/73.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 
0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 
0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 
-0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 
-1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 
0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 
1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 
-0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 
-0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 
1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 
0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 
-1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 
-0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 
0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 
0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 
-0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 


==> figures/ISAC/tradeoff/ws_fine/74.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 
0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 
0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 
-0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 
-1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 
0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 
1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 
-0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 
-0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 
1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 
0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 
-1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 
-0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 
0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 
0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 
-0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 


==> figures/ISAC/tradeoff/ws_fine/75.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 
0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 
0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 
-0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 
-1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 
0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 
1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 
-0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 
-0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 
1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 
0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 
-1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 
-0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 
0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 
0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 
-0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 


==> figures/ISAC/tradeoff/ws_fine/76.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 
0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 
0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 
-0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 
-1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 
0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 
1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 
-0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 
-0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 
1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 
0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 
-1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 
-0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 
0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 
0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 
-0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 


==> figures/ISAC/tradeoff/ws_fine/77.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 
0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 
0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 
-0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 
-1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 
0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 
1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 
-0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 
-0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 
1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 
0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 
-1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 
-0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 
-0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 
0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 
0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 


==> figures/ISAC/tradeoff/ws_fine/78.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 
0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 
0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 
-0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 
-1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 
0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 
1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 
-0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 
-0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 
0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 
0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 
-1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 
-0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 
0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 
0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 
-0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 


==> figures/ISAC/tradeoff/ws_fine/79.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 
0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 
0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 
-0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 
-1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 
0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 
1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 
-0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 
-0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 
1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 
0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 
-1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 
-0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 
0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 
0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 
-0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 


==> figures/ISAC/tradeoff/ws_fine/8.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 
0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 
0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 
-0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 
-1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 
0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 
1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 
-0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 
-0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 
1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 
0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 
-1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 
-0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 
0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 
0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 
-0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 


==> figures/ISAC/tradeoff/ws_fine/80.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 
0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 
0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 
-0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 
-1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 
0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 
1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 
-0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 
-0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 
0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 
0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 
-1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 
-0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 
0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 
0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 
-0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 


==> figures/ISAC/tradeoff/ws_fine/81.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 
0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 
0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 
-0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 
-1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 
0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 
1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 
-0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 
-0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 
0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 
0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 
-0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 
-0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 
0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 
0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 
-0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 


==> figures/ISAC/tradeoff/ws_fine/82.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 
0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 
0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 
-0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 
-1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 
0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 
1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 
-0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 
-0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 
1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 
0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 
-1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 
-0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 
-0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 
0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 
0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 


==> figures/ISAC/tradeoff/ws_fine/83.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 
0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 
0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 
-0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 
-1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 
0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 
1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 
-0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 
-0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 
0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 
0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 
-0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 
-0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 
0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 
0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 
-0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 


==> figures/ISAC/tradeoff/ws_fine/84.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 
0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 
0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 
-0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 
-1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 
0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 
1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 
-0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 
-0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 
0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 
0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 
-0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 
-0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 
0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 
0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 
-0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 


==> figures/ISAC/tradeoff/ws_fine/85.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 
0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 
0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 
-0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 
-1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 
0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 
1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 
-0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 
-0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 
0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 
0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 
-0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 
-0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 
0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 
0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 
-0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 


==> figures/ISAC/tradeoff/ws_fine/86.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 
0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 
0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 
-0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 
-1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 
0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 
1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 
-0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 
-0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 
0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 
0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 
-0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 
-0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 
0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 
0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 
-0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 


==> figures/ISAC/tradeoff/ws_fine/87.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 
0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 
0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 
-0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 
-1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 
0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 
1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 
-0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 
-0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 
0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 
0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 
-0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 
-0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 
0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 
0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 
-0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 


==> figures/ISAC/tradeoff/ws_fine/88.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 
0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 
0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 
-0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 
-1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 
0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 
1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 
-0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 
-0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 
0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 
0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 
-0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 
-0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 
0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 
0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 
-0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 


==> figures/ISAC/tradeoff/ws_fine/89.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 
0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 
0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 
-0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 
-1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 
0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 
1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 
-0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 
-0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 
0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 
0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 
-0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 
-0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 
0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 
0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 
-0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 


==> figures/ISAC/tradeoff/ws_fine/9.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 
0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 
0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 
-0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 
-1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 
0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 
1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 
-0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 
-0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 
1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 
0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 
-1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 
-0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 
0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 
0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 
-0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 


==> figures/ISAC/tradeoff/ws_fine/90.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 
1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 
0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 
-0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 
-0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 
0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 
0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 
-0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 
-0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 
0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 
0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 
-0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 
-0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 
0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 
0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 
-0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 


==> figures/ISAC/tradeoff/ws_fine/91.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 
0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 
0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 
-0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 
-0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 
0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 
0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 
-0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 
-0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 
0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 
0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 
-0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 
-0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 
-0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 
0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 
0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 


==> figures/ISAC/tradeoff/ws_fine/92.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 
0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 
0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 
-1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 
-0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 
0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 
0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 
-0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 
-0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 
0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 
0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 
-0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 
-0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 
-0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 
0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 
0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 


==> figures/ISAC/tradeoff/ws_fine/93.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 
0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 
0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 
-0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 
-0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 
0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 
0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 
-0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 
-0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 
0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 
0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 
-0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 
-0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 
0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 
0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 
-0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 


==> figures/ISAC/tradeoff/ws_fine/94.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 
0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 
0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 
-1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 
-0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 
0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 
0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 
-0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 
-0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 
0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 
0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 
-0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 
-0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 
0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 
0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 
-0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 


==> figures/ISAC/tradeoff/ws_fine/95.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 
0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 
0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 
-1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 
-0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 
0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 
0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 
-0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 
-0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 
0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 
0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 
-0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 
-0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 
-0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 
0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 
-0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 


==> figures/ISAC/tradeoff/ws_fine/96.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 
1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 
0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 
-0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 
-0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 
0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 
0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 
-0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 
-0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 
0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 
0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 
-0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 
-0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 
-0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 
0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 
0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 


==> figures/ISAC/tradeoff/ws_fine/97.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 
1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 
0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 
-0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 
-0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 
0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 
0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 
-0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 
-0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 
0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 
0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 
-0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 
-0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 
0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 
0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 
-0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 


==> figures/ISAC/tradeoff/ws_fine/98.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 
1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 
0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 
-0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 
-1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 
0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 
0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 
-0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 
-0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 
0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 
0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 
-0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 
-0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 
-0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 
0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 
-0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 


==> figures/ISAC/tradeoff/ws_fine/99.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 
1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 
0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 
-0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 
-0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 
0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 
0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 
-0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 
-0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 
0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 
0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 
-0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 
-0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 
0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 
0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 
-0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 


==> figures/ISAC/tradeoff/ws_fine/SNRsweep_BER.txt <==
SNR NN0.01 NN0.02 NN0.03 NN0.04 NN0.05 NN0.060000000000000005 NN0.06999999999999999 NN0.08 NN0.09 NN0.09999999999999999 NN0.11 NN0.12 NN0.13 NN0.14 NN0.15000000000000002 NN0.16 NN0.17 NN0.18000000000000002 NN0.19 NN0.2 NN0.21000000000000002 NN0.22 NN0.23 NN0.24000000000000002 NN0.25 NN0.26 NN0.27 NN0.28 NN0.29000000000000004 NN0.3 NN0.31 NN0.32 NN0.33 NN0.34 NN0.35000000000000003 NN0.36000000000000004 NN0.37 NN0.38 NN0.39 NN0.4 NN0.41000000000000003 NN0.42000000000000004 NN0.43 NN0.44 NN0.45 NN0.46 NN0.47000000000000003 NN0.48000000000000004 NN0.49 NN0.5 NN0.51 NN0.52 NN0.53 NN0.54 NN0.55 NN0.56 NN0.5700000000000001 NN0.5800000000000001 NN0.59 NN0.6 NN0.61 NN0.62 NN0.63 NN0.64 NN0.65 NN0.66 NN0.67 NN0.68 NN0.6900000000000001 NN0.7000000000000001 NN0.7100000000000001 NN0.72 NN0.73 NN0.74 NN0.75 NN0.76 NN0.77 NN0.78 NN0.79 NN0.8 NN0.81 NN0.8200000000000001 NN0.8300000000000001 NN0.8400000000000001 NN0.85 NN0.86 NN0.87 NN0.88 NN0.89 NN0.9 NN0.91 NN0.92 NN0.93 NN0.9400000000000001 NN0.9500000000000001 NN0.9600000000000001 NN0.97 NN0.98 NN0.99 NN1.0 ESPRIT 
1.0 0.15749999999999997 0.19249999999999998 0.15 0.18 0.1925 0.15499999999999997 0.205 0.2225 0.12750000000000003 0.185 0.16749999999999998 0.14 0.16999999999999998 0.21500000000000002 0.16749999999999998 0.18999999999999997 0.1775 0.21500000000000002 0.1925 0.2425 0.22999999999999998 0.2225 0.1825 0.175 0.185 0.2 0.19 0.22999999999999998 0.215 0.24000000000000002 0.25749999999999995 0.1875 0.195 0.22249999999999998 0.20750000000000002 0.20750000000000002 0.23 0.21500000000000002 0.2675 0.20249999999999999 0.24000000000000002 0.2275 0.25249999999999995 0.25250000000000006 0.27249999999999996 0.205 0.20750000000000002 0.26 0.25749999999999995 0.2475 0.2475 0.2575 0.215 0.24 0.23250000000000004 0.19 0.25 0.2825 0.26 0.24000000000000002 0.26249999999999996 0.26 0.2625 0.2725 0.2975 0.2525 0.26249999999999996 0.27749999999999997 0.2525 0.27749999999999997 0.23750000000000002 0.235 0.2525 0.235 0.24000000000000002 0.2575 0.29 0.2875 0.3175 0.25 0.3125 0.3275 0.28500000000000003 0.3175 0.305 0.305 0.3225 0.315 0.33999999999999997 0.325 0.305 0.33 0.35 0.35 0.38750000000000007 0.41500000000000004 0.4275 0.45 0.42 0.4525 
1.289272665977478 0.1225 0.125 0.155 0.1775 0.1775 0.1825 0.185 0.1825 0.1175 0.12749999999999997 0.15500000000000003 0.1525 0.14250000000000002 0.1775 0.1975 0.13749999999999996 0.1875 0.19 0.15000000000000002 0.195 0.175 0.16999999999999998 0.1525 0.175 0.1475 0.21499999999999997 0.1775 0.19750000000000004 0.21 0.155 0.17750000000000002 0.18 0.18750000000000003 0.1875 0.2225 0.1675 0.18999999999999997 0.21250000000000002 0.195 0.18250000000000002 0.185 0.1925 0.21500000000000002 0.20500000000000002 0.20500000000000002 0.27249999999999996 0.165 0.20500000000000002 0.19499999999999998 0.2 0.20500000000000002 0.21000000000000002 0.22750000000000004 0.1825 0.21750000000000003 0.24000000000000002 0.24250000000000002 0.2175 0.2225 0.20500000000000002 0.22999999999999998 0.24750000000000003 0.235 0.2125 0.26 0.22 0.235 0.2625 0.22 0.21500000000000002 0.26 0.225 0.2275 0.2675 0.21000000000000002 0.28500000000000003 0.26 0.2375 0.22750000000000004 0.26249999999999996 0.24499999999999997 0.27999999999999997 0.255 0.24 0.27 0.2825 0.27749999999999997 0.30999999999999994 0.26 0.31999999999999995 0.33999999999999997 0.305 0.37250000000000005 0.31999999999999995 0.3775 0.3825 0.37 0.435 0.415 0.4675 
1.6622241735458374 0.125 0.10249999999999998 0.1475 0.125 0.13249999999999998 0.1375 0.1375 0.09749999999999998 0.13 0.1375 0.15749999999999997 0.13999999999999999 0.13999999999999999 0.11250000000000002 0.15250000000000002 0.135 0.10500000000000001 0.145 0.15 0.18 0.16 0.13000000000000003 0.15 0.15000000000000002 0.16499999999999998 0.1575 0.15249999999999997 0.16 0.215 0.13749999999999998 0.1475 0.17750000000000002 0.15249999999999997 0.15249999999999997 0.17250000000000001 0.09999999999999998 0.14 0.1625 0.155 0.1875 0.16249999999999998 0.19 0.16249999999999998 0.1875 0.185 0.1825 0.17500000000000002 0.18 0.1825 0.155 0.16999999999999998 0.17500000000000002 0.1875 0.18000000000000002 0.2025 0.185 0.1725 0.175 0.21250000000000002 0.18 0.155 0.20500000000000004 0.18000000000000002 0.14249999999999996 0.21749999999999997 0.2275 0.205 0.215 0.185 0.14999999999999997 0.18750000000000003 0.1875 0.2175 0.245 0.22250000000000003 0.255 0.2325 0.26 0.225 0.20249999999999999 0.26 0.26 0.245 0.23249999999999998 0.2325 0.2925 0.29000000000000004 0.26250000000000007 0.28 0.31 0.27749999999999997 0.3 0.29500000000000004 0.3125 0.285 0.3225 0.355 0.3975000000000001 0.395 0.47250000000000003 
2.1430606842041016 0.15 0.13999999999999999 0.1 0.10750000000000001 0.12749999999999997 0.15 0.1275 0.10749999999999998 0.11250000000000002 0.13499999999999998 0.07750000000000001 0.10750000000000001 0.1275 0.10500000000000001 0.1275 0.10749999999999998 0.14250000000000002 0.12000000000000002 0.13499999999999998 0.135 0.14500000000000002 0.1275 0.09499999999999997 0.13999999999999999 0.1375 0.11500000000000002 0.145 0.12749999999999997 0.145 0.10249999999999998 0.13249999999999998 0.1 0.1825 0.13 0.145 0.12249999999999997 0.13 0.15749999999999997 0.14499999999999996 0.14999999999999997 0.1325 0.16999999999999998 0.12499999999999997 0.16749999999999998 0.15749999999999997 0.15749999999999997 0.12000000000000002 0.18 0.1575 0.13249999999999998 0.1625 0.13749999999999998 0.15250000000000002 0.1475 0.15 0.16499999999999998 0.13999999999999999 0.1725 0.185 0.13 0.13749999999999998 0.175 0.16249999999999998 0.16749999999999998 0.195 0.19 0.17500000000000002 0.15249999999999997 0.16 0.16249999999999998 0.1875 0.21000000000000002 0.1775 0.13 0.19499999999999998 0.18 0.1875 0.20500000000000002 0.19 0.1725 0.195 0.1975 0.18500000000000003 0.26249999999999996 0.20000000000000004 0.2275 0.22 0.2525 0.26 0.25249999999999995 0.28 0.28500000000000003 0.3075 0.3025 0.355 0.3475 0.39250000000000007 0.38749999999999996 0.4225 0.495 
2.7629897594451904 0.10249999999999998 0.0975 0.07249999999999998 0.10499999999999998 0.10250000000000001 0.07750000000000001 0.08750000000000002 0.1 0.12 0.1 0.08000000000000002 0.10499999999999998 0.10249999999999998 0.09499999999999997 0.09999999999999998 0.11250000000000002 0.10750000000000001 0.10749999999999998 0.1175 0.11499999999999999 0.11499999999999999 0.1425 0.10749999999999998 0.08000000000000002 0.125 0.10750000000000001 0.125 0.11000000000000001 0.13999999999999999 0.1 0.10249999999999998 0.12 0.13749999999999998 0.07749999999999999 0.11500000000000002 0.1225 0.125 0.08250000000000002 0.13999999999999999 0.14 0.13999999999999999 0.1225 0.1475 0.13499999999999998 0.16249999999999998 0.14 0.10750000000000001 0.1325 0.1225 0.09499999999999997 0.1225 0.13499999999999998 0.12 0.12999999999999998 0.1275 0.1475 0.125 0.14500000000000002 0.1325 0.13999999999999999 0.145 0.14250000000000002 0.155 0.1225 0.1825 0.1425 0.1275 0.1525 0.14999999999999997 0.16000000000000003 0.14250000000000002 0.1775 0.1975 0.18000000000000002 0.175 0.2125 0.16499999999999998 0.16499999999999998 0.18 0.19 0.1725 0.2125 0.23500000000000001 0.2375 0.1975 0.19999999999999998 0.22 0.18999999999999997 0.20500000000000002 0.22 0.27749999999999997 0.2475 0.22999999999999998 0.26250000000000007 0.24500000000000002 0.3375 0.3375 0.37 0.32999999999999996 0.45999999999999996 
3.562248468399048 0.03500000000000003 0.07249999999999998 0.065 0.0625 0.0875 0.065 0.057499999999999996 0.05250000000000002 0.05750000000000002 0.0975 0.08499999999999999 0.09499999999999997 0.1 0.04999999999999999 0.10000000000000003 0.07999999999999999 0.05499999999999999 0.09250000000000003 0.05000000000000002 0.09999999999999998 0.09999999999999998 0.08000000000000002 0.10999999999999999 0.09499999999999997 0.10499999999999998 0.09249999999999997 0.10250000000000001 0.095 0.08250000000000002 0.10250000000000001 0.08999999999999997 0.0925 0.1275 0.10499999999999998 0.12250000000000003 0.09 0.11249999999999999 0.10499999999999998 0.09499999999999997 0.13999999999999999 0.135 0.11500000000000002 0.125 0.10750000000000001 0.11750000000000005 0.09499999999999997 0.0925 0.1275 0.08499999999999999 0.08750000000000002 0.1225 0.09249999999999997 0.0975 0.11249999999999999 0.1575 0.13 0.12 0.11750000000000002 0.11749999999999997 0.15749999999999997 0.10250000000000001 0.175 0.10749999999999998 0.15749999999999997 0.125 0.09999999999999998 0.13499999999999995 0.125 0.12 0.11250000000000002 0.1925 0.1775 0.18000000000000002 0.1625 0.16 0.14250000000000002 0.13249999999999998 0.17 0.1775 0.1525 0.1825 0.185 0.1725 0.20249999999999999 0.1825 0.17 0.195 0.225 0.2075 0.195 0.2075 0.2325 0.2475 0.2125 0.2725000000000001 0.2975 0.3025 0.34750000000000003 0.3825 0.4875 
4.592709064483643 0.05000000000000002 0.04500000000000001 0.04250000000000001 0.0625 0.06500000000000003 0.047500000000000014 0.060000000000000026 0.05750000000000002 0.05500000000000002 0.05000000000000002 0.07750000000000001 0.07250000000000001 0.07749999999999999 0.065 0.0875 0.07249999999999998 0.08499999999999999 0.06250000000000003 0.065 0.08000000000000002 0.08499999999999999 0.07999999999999999 0.10250000000000004 0.06 0.07499999999999998 0.07 0.08000000000000002 0.06250000000000003 0.08500000000000002 0.07249999999999998 0.08499999999999996 0.0925 0.08250000000000002 0.08000000000000002 0.0625 0.08000000000000002 0.08000000000000002 0.0675 0.1 0.10750000000000001 0.065 0.05750000000000002 0.08250000000000002 0.0625 0.0625 0.09 0.09 0.11249999999999999 0.10500000000000001 0.09 0.11500000000000002 0.10249999999999998 0.09000000000000002 0.1 0.10749999999999998 0.095 0.0975 0.08500000000000002 0.07249999999999998 0.09000000000000002 0.10499999999999998 0.10500000000000004 0.07500000000000001 0.10249999999999998 0.10999999999999999 0.0975 0.09500000000000003 0.11250000000000002 0.10749999999999998 0.11500000000000002 0.14500000000000002 0.125 0.1175 0.10250000000000004 0.15749999999999997 0.11250000000000002 0.1275 0.15999999999999998 0.15249999999999997 0.14 0.11000000000000001 0.12500000000000003 0.16 0.16999999999999998 0.16 0.145 0.19999999999999998 0.15999999999999998 0.21 0.2075 0.185 0.21 0.2475 0.25749999999999995 0.24 0.26 0.27749999999999997 0.3025 0.3325 0.54 
5.921255111694336 0.04749999999999999 0.047500000000000014 0.05000000000000002 0.0625 0.065 0.017500000000000016 0.03750000000000003 0.03500000000000003 0.037500000000000006 0.04500000000000001 0.07250000000000001 0.07749999999999999 0.047500000000000014 0.060000000000000026 0.08249999999999999 0.0625 0.040000000000000036 0.07250000000000004 0.09999999999999998 0.057499999999999996 0.04500000000000001 0.04500000000000004 0.047500000000000014 0.08249999999999999 0.05500000000000002 0.07 0.07499999999999998 0.057499999999999996 0.057499999999999996 0.07499999999999998 0.07 0.05250000000000002 0.10749999999999998 0.05500000000000002 0.08499999999999999 0.08499999999999999 0.0875 0.08499999999999999 0.07250000000000001 0.09499999999999997 0.05250000000000002 0.0675 0.10749999999999998 0.08250000000000002 0.07499999999999998 0.0675 0.07999999999999999 0.0875 0.07999999999999999 0.08000000000000002 0.06500000000000003 0.10750000000000004 0.08499999999999999 0.09750000000000003 0.0675 0.07250000000000001 0.08250000000000002 0.06749999999999998 0.1175 0.09500000000000003 0.11249999999999999 0.095 0.07500000000000001 0.07999999999999999 0.0675 0.11500000000000002 0.11000000000000001 0.10249999999999998 0.10500000000000001 0.11249999999999999 0.09000000000000002 0.1225 0.0875 0.08000000000000002 0.13 0.095 0.125 0.11749999999999997 0.13749999999999998 0.10749999999999998 0.1425 0.12999999999999998 0.1575 0.1725 0.15500000000000003 0.155 0.16249999999999998 0.18749999999999997 0.1625 0.19999999999999998 0.1925 0.1825 0.1875 0.1825 0.2275 0.23750000000000002 0.245 0.2925 0.3075 0.48 
7.634113311767578 0.030000000000000027 0.027500000000000024 0.035 0.047500000000000014 0.06 0.047500000000000014 0.0625 0.04250000000000001 0.047500000000000014 0.047500000000000014 0.06500000000000003 0.057499999999999996 0.03500000000000003 0.08499999999999996 0.05000000000000002 0.04500000000000004 0.047500000000000014 0.03750000000000003 0.065 0.07249999999999998 0.05499999999999999 0.04750000000000004 0.05750000000000002 0.06 0.05499999999999999 0.04750000000000004 0.03500000000000003 0.05000000000000002 0.06250000000000003 0.07 0.065 0.047500000000000014 0.06250000000000003 0.04500000000000001 0.04500000000000004 0.04250000000000001 0.05500000000000002 0.05250000000000002 0.05499999999999999 0.05500000000000002 0.057499999999999996 0.06999999999999998 0.06749999999999998 0.08249999999999999 0.05250000000000002 0.05000000000000002 0.08499999999999999 0.03500000000000003 0.07999999999999999 0.07250000000000001 0.08999999999999997 0.07749999999999999 0.07 0.06250000000000003 0.07000000000000003 0.060000000000000026 0.05249999999999999 0.0675 0.07 0.0975 0.08000000000000002 0.09249999999999997 0.0675 0.07250000000000001 0.07250000000000001 0.08250000000000002 0.0875 0.09 0.07499999999999998 0.0975 0.0625 0.10999999999999999 0.1175 0.1 0.06500000000000003 0.125 0.08499999999999999 0.10999999999999999 0.10499999999999998 0.10749999999999998 0.11250000000000002 0.13499999999999998 0.11499999999999999 0.12999999999999998 0.13749999999999998 0.1575 0.1325 0.13249999999999998 0.16 0.17250000000000001 0.17999999999999997 0.19749999999999998 0.175 0.15999999999999998 0.23 0.2075 0.22499999999999998 0.2625 0.315 0.43999999999999995 
9.842453002929688 0.015000000000000013 0.03500000000000003 0.05250000000000002 0.03500000000000003 0.05250000000000002 0.04000000000000001 0.04250000000000004 0.03500000000000003 0.025000000000000022 0.04000000000000001 0.027499999999999997 0.04750000000000004 0.04500000000000001 0.0625 0.03250000000000003 0.020000000000000018 0.05000000000000002 0.044999999999999984 0.044999999999999984 0.04250000000000004 0.030000000000000027 0.05249999999999999 0.04500000000000004 0.03500000000000003 0.04000000000000001 0.03750000000000003 0.04500000000000001 0.03999999999999998 0.020000000000000018 0.04500000000000001 0.03500000000000003 0.07500000000000001 0.05500000000000002 0.05500000000000002 0.040000000000000036 0.047500000000000014 0.03750000000000003 0.057499999999999996 0.04250000000000001 0.040000000000000036 0.05250000000000002 0.060000000000000026 0.04500000000000004 0.04500000000000001 0.04750000000000004 0.04749999999999999 0.04250000000000004 0.06 0.03500000000000003 0.05499999999999999 0.05500000000000002 0.047500000000000014 0.07 0.08499999999999996 0.050000000000000044 0.04000000000000001 0.05499999999999999 0.040000000000000036 0.0625 0.04500000000000004 0.05750000000000002 0.08000000000000002 0.065 0.07250000000000001 0.05750000000000002 0.05500000000000002 0.08750000000000002 0.05250000000000002 0.08750000000000002 0.040000000000000036 0.06750000000000003 0.060000000000000026 0.08000000000000002 0.12250000000000003 0.065 0.060000000000000026 0.08750000000000002 0.09499999999999997 0.11500000000000002 0.0875 0.0625 0.07750000000000001 0.08500000000000002 0.09000000000000002 0.08500000000000002 0.11250000000000002 0.0925 0.1475 0.12750000000000003 0.12749999999999997 0.12499999999999997 0.14500000000000002 0.13499999999999998 0.1725 0.18750000000000003 0.1825 0.23750000000000002 0.28500000000000003 0.25 0.435 
12.689608573913574 0.027500000000000024 0.027500000000000024 0.030000000000000027 0.030000000000000027 0.017500000000000016 0.027500000000000024 0.010000000000000009 0.027500000000000024 0.030000000000000027 0.020000000000000018 0.050000000000000044 0.027500000000000024 0.030000000000000027 0.030000000000000027 0.030000000000000027 0.04250000000000004 0.025000000000000022 0.05000000000000002 0.030000000000000027 0.020000000000000018 0.020000000000000018 0.025000000000000022 0.010000000000000009 0.025000000000000022 0.03250000000000003 0.027500000000000024 0.035 0.04000000000000001 0.037500000000000006 0.027500000000000024 0.040000000000000036 0.047500000000000014 0.065 0.04250000000000001 0.02250000000000002 0.04500000000000001 0.04250000000000004 0.050000000000000044 0.04500000000000001 0.04749999999999999 0.04500000000000001 0.057499999999999996 0.03500000000000003 0.04250000000000001 0.044999999999999984 0.037500000000000006 0.04250000000000004 0.057499999999999996 0.057499999999999996 0.04749999999999999 0.047500000000000014 0.047500000000000014 0.05249999999999999 0.03500000000000003 0.06750000000000003 0.04250000000000001 0.06250000000000003 0.04500000000000004 0.04500000000000004 0.04500000000000001 0.047500000000000014 0.04750000000000004 0.047500000000000014 0.07500000000000001 0.03750000000000003 0.05750000000000002 0.07500000000000001 0.04250000000000001 0.05000000000000002 0.027500000000000024 0.05000000000000002 0.060000000000000026 0.10500000000000001 0.05500000000000002 0.09249999999999997 0.0675 0.08499999999999999 0.060000000000000026 0.06750000000000003 0.03500000000000003 0.095 0.0875 0.09749999999999998 0.08000000000000002 0.07500000000000001 0.09 0.08250000000000002 0.0925 0.12749999999999997 0.1275 0.14250000000000002 0.12749999999999997 0.12750000000000003 0.1475 0.15249999999999997 0.16999999999999998 0.18749999999999997 0.25749999999999995 0.29500000000000004 0.45000000000000007 
16.360366821289062 0.04250000000000001 0.030000000000000027 0.030000000000000027 0.02250000000000002 0.015000000000000013 0.0050000000000000044 0.017500000000000016 0.02250000000000002 0.03500000000000003 0.012500000000000011 0.007500000000000007 0.02250000000000002 0.017500000000000016 0.017500000000000016 0.03250000000000003 0.0025000000000000022 0.017500000000000016 0.030000000000000027 0.03250000000000003 0.030000000000000027 0.020000000000000018 0.02250000000000002 0.025000000000000022 0.020000000000000018 0.02250000000000002 0.037500000000000006 0.02250000000000002 0.012500000000000011 0.025000000000000022 0.017500000000000016 0.015000000000000013 0.025000000000000022 0.027500000000000024 0.017500000000000016 0.025000000000000022 0.017500000000000016 0.030000000000000027 0.0325 0.007500000000000007 0.024999999999999994 0.020000000000000018 0.04000000000000001 0.02250000000000002 0.0325 0.03500000000000003 0.030000000000000027 0.04999999999999999 0.04500000000000001 0.03500000000000003 0.025000000000000022 0.030000000000000027 0.05250000000000002 0.020000000000000018 0.025000000000000022 0.025000000000000022 0.025000000000000022 0.05250000000000005 0.04250000000000001 0.04500000000000004 0.035 0.05500000000000002 0.03750000000000003 0.04250000000000001 0.03 0.03500000000000003 0.04250000000000004 0.03500000000000003 0.017500000000000016 0.04999999999999999 0.037500000000000006 0.06 0.08249999999999999 0.09 0.057499999999999996 0.06249999999999997 0.04000000000000001 0.07750000000000001 0.05000000000000002 0.07750000000000001 0.04999999999999999 0.030000000000000027 0.0675 0.07250000000000001 0.07500000000000004 0.06750000000000003 0.08250000000000002 0.07999999999999999 0.08000000000000002 0.08250000000000002 0.135 0.11499999999999999 0.10499999999999998 0.1375 0.14750000000000002 0.145 0.16999999999999996 0.16499999999999998 0.2325 0.2825 0.44 
21.092981338500977 0.0025000000000000022 0.0 0.020000000000000018 0.0050000000000000044 0.015000000000000013 0.010000000000000009 0.0050000000000000044 0.012500000000000011 0.02250000000000002 0.030000000000000027 0.02250000000000002 0.012500000000000011 0.017500000000000016 0.015000000000000013 0.010000000000000009 0.010000000000000009 0.020000000000000018 0.012500000000000011 0.02250000000000002 0.007500000000000007 0.025000000000000022 0.007500000000000007 0.020000000000000018 0.027500000000000024 0.015000000000000013 0.007500000000000007 0.007500000000000007 0.03250000000000003 0.03250000000000003 0.02250000000000002 0.012500000000000011 0.015000000000000013 0.040000000000000036 0.03750000000000003 0.010000000000000009 0.025000000000000022 0.030000000000000027 0.03250000000000003 0.027500000000000024 0.03250000000000003 0.030000000000000027 0.02250000000000002 0.025000000000000022 0.02250000000000002 0.057499999999999996 0.03250000000000003 0.03250000000000003 0.027500000000000024 0.035 0.04250000000000001 0.03500000000000003 0.03750000000000003 0.03250000000000003 0.0675 0.017500000000000016 0.025000000000000022 0.02250000000000002 0.030000000000000027 0.02250000000000002 0.03750000000000003 0.03250000000000003 0.027500000000000024 0.04500000000000001 0.027500000000000024 0.025000000000000022 0.027500000000000024 0.0325 0.04250000000000004 0.027500000000000024 0.020000000000000018 0.030000000000000027 0.027500000000000024 0.04500000000000004 0.040000000000000036 0.04250000000000001 0.06 0.04249999999999998 0.04999999999999999 0.03250000000000003 0.057499999999999996 0.027499999999999997 0.08499999999999996 0.05250000000000002 0.05250000000000002 0.09500000000000003 0.08250000000000002 0.08750000000000002 0.09000000000000002 0.07750000000000004 0.11250000000000002 0.10749999999999998 0.10250000000000001 0.13 0.1325 0.10000000000000003 0.13749999999999998 0.18999999999999997 0.1975 0.24 0.4225 
27.194612503051758 0.017500000000000016 0.010000000000000009 0.0025000000000000022 0.012500000000000011 0.017500000000000016 0.0025000000000000022 0.012500000000000011 0.0050000000000000044 0.010000000000000009 0.020000000000000018 0.015000000000000013 0.007500000000000007 0.012500000000000011 0.020000000000000018 0.012500000000000011 0.007500000000000007 0.015000000000000013 0.017500000000000016 0.015000000000000013 0.017500000000000016 0.007500000000000007 0.017500000000000016 0.012500000000000011 0.027500000000000024 0.010000000000000009 0.012500000000000011 0.012500000000000011 0.017500000000000016 0.015000000000000013 0.027500000000000024 0.020000000000000018 0.017500000000000016 0.020000000000000018 0.017500000000000016 0.017500000000000016 0.015000000000000013 0.010000000000000009 0.017500000000000016 0.020000000000000018 0.010000000000000009 0.0050000000000000044 0.017500000000000016 0.017500000000000016 0.015000000000000013 0.012500000000000011 0.010000000000000009 0.02250000000000002 0.010000000000000009 0.027500000000000024 0.030000000000000027 0.030000000000000027 0.02250000000000002 0.04000000000000001 0.03500000000000003 0.020000000000000018 0.027500000000000024 0.010000000000000009 0.02250000000000002 0.017500000000000016 0.03500000000000003 0.027500000000000024 0.020000000000000018 0.03500000000000003 0.02250000000000002 0.015000000000000013 0.02250000000000002 0.027499999999999997 0.04500000000000001 0.030000000000000027 0.03500000000000003 0.03750000000000003 0.03500000000000003 0.04500000000000001 0.017500000000000016 0.030000000000000027 0.04500000000000001 0.017500000000000016 0.0325 0.03250000000000003 0.04250000000000001 0.0625 0.04250000000000001 0.05749999999999997 0.04250000000000001 0.05250000000000002 0.0675 0.05250000000000002 0.06 0.060000000000000026 0.09000000000000002 0.08000000000000002 0.1 0.10499999999999995 0.1 0.10499999999999998 0.14250000000000002 0.13499999999999998 0.16749999999999998 0.25 0.4925 
35.0612678527832 0.010000000000000009 0.0050000000000000044 0.0050000000000000044 0.012500000000000011 0.0050000000000000044 0.017500000000000016 0.007500000000000007 0.0050000000000000044 0.017500000000000016 0.007500000000000007 0.0025000000000000022 0.010000000000000009 0.010000000000000009 0.020000000000000018 0.017500000000000016 0.020000000000000018 0.012500000000000011 0.025000000000000022 0.010000000000000009 0.010000000000000009 0.012500000000000011 0.012500000000000011 0.0050000000000000044 0.02250000000000002 0.0050000000000000044 0.030000000000000027 0.017500000000000016 0.010000000000000009 0.010000000000000009 0.015000000000000013 0.010000000000000009 0.012500000000000011 0.020000000000000018 0.0050000000000000044 0.012500000000000011 0.010000000000000009 0.015000000000000013 0.012500000000000011 0.015000000000000013 0.012500000000000011 0.020000000000000018 0.017500000000000016 0.017500000000000016 0.007500000000000007 0.007500000000000007 0.010000000000000009 0.015000000000000013 0.030000000000000027 0.03500000000000003 0.012500000000000011 0.015000000000000013 0.015000000000000013 0.017500000000000016 0.025000000000000022 0.010000000000000009 0.025000000000000022 0.03250000000000003 0.015000000000000013 0.007500000000000007 0.02250000000000002 0.010000000000000009 0.012500000000000011 0.010000000000000009 0.017500000000000016 0.03500000000000003 0.015000000000000013 0.010000000000000009 0.010000000000000009 0.03250000000000003 0.020000000000000018 0.025000000000000022 0.027500000000000024 0.035 0.020000000000000018 0.04250000000000004 0.03250000000000003 0.015000000000000013 0.02250000000000002 0.027500000000000024 0.03500000000000003 0.027500000000000024 0.03500000000000003 0.012500000000000011 0.04250000000000001 0.06 0.05000000000000002 0.04250000000000001 0.05250000000000002 0.060000000000000026 0.07999999999999999 0.05750000000000002 0.08249999999999999 0.0925 0.07750000000000001 0.11000000000000001 0.1225 0.09 0.1875 0.18 0.4375 
45.203529357910156 0.0025000000000000022 0.0050000000000000044 0.010000000000000009 0.015000000000000013 0.010000000000000009 0.015000000000000013 0.0050000000000000044 0.010000000000000009 0.0 0.0025000000000000022 0.007500000000000007 0.02250000000000002 0.0025000000000000022 0.0 0.012500000000000011 0.040000000000000036 0.012500000000000011 0.007500000000000007 0.012500000000000011 0.0050000000000000044 0.010000000000000009 0.012500000000000011 0.010000000000000009 0.012500000000000011 0.012500000000000011 0.020000000000000018 0.010000000000000009 0.010000000000000009 0.012500000000000011 0.010000000000000009 0.02250000000000002 0.012500000000000011 0.027500000000000024 0.012500000000000011 0.0050000000000000044 0.012500000000000011 0.012500000000000011 0.0050000000000000044 0.012500000000000011 0.0050000000000000044 0.03250000000000003 0.007500000000000007 0.007500000000000007 0.015000000000000013 0.015000000000000013 0.017500000000000016 0.010000000000000009 0.012500000000000011 0.010000000000000009 0.012500000000000011 0.02250000000000002 0.012500000000000011 0.012500000000000011 0.007500000000000007 0.015000000000000013 0.007500000000000007 0.010000000000000009 0.02250000000000002 0.015000000000000013 0.0050000000000000044 0.012500000000000011 0.017500000000000016 0.012500000000000011 0.03250000000000003 0.012500000000000011 0.017500000000000016 0.02250000000000002 0.015000000000000013 0.020000000000000018 0.027500000000000024 0.015000000000000013 0.025000000000000022 0.024999999999999994 0.02250000000000002 0.025000000000000022 0.03250000000000003 0.025000000000000022 0.0050000000000000044 0.025000000000000022 0.015000000000000013 0.05000000000000002 0.040000000000000036 0.03 0.027499999999999997 0.030000000000000027 0.04000000000000001 0.03 0.05000000000000002 0.06250000000000003 0.05750000000000002 0.0625 0.05000000000000002 0.07500000000000001 0.05250000000000002 0.07000000000000003 0.08000000000000004 0.11750000000000002 0.16499999999999998 0.2125 0.4375 
58.279701232910156 0.007500000000000007 0.012500000000000011 0.012500000000000011 0.012500000000000011 0.0050000000000000044 0.0025000000000000022 0.007500000000000007 0.0050000000000000044 0.0050000000000000044 0.010000000000000009 0.010000000000000009 0.0025000000000000022 0.0025000000000000022 0.007500000000000007 0.0025000000000000022 0.010000000000000009 0.0025000000000000022 0.012500000000000011 0.0 0.0050000000000000044 0.0050000000000000044 0.012500000000000011 0.0025000000000000022 0.0050000000000000044 0.0 0.007500000000000007 0.012500000000000011 0.0050000000000000044 0.010000000000000009 0.007500000000000007 0.015000000000000013 0.012500000000000011 0.020000000000000018 0.012500000000000011 0.0050000000000000044 0.0050000000000000044 0.0050000000000000044 0.0050000000000000044 0.012500000000000011 0.0050000000000000044 0.007500000000000007 0.012500000000000011 0.0025000000000000022 0.010000000000000009 0.02250000000000002 0.0025000000000000022 0.007500000000000007 0.017500000000000016 0.007500000000000007 0.007500000000000007 0.0050000000000000044 0.0050000000000000044 0.017500000000000016 0.0025000000000000022 0.017500000000000016 0.0025000000000000022 0.017500000000000016 0.007500000000000007 0.012500000000000011 0.012500000000000011 0.007500000000000007 0.015000000000000013 0.0025000000000000022 0.007500000000000007 0.020000000000000018 0.015000000000000013 0.030000000000000027 0.015000000000000013 0.012500000000000011 0.012500000000000011 0.03750000000000003 0.0025000000000000022 0.012500000000000011 0.012500000000000011 0.012500000000000011 0.012500000000000011 0.010000000000000009 0.012500000000000011 0.012500000000000011 0.015000000000000013 0.017500000000000016 0.04000000000000001 0.02250000000000002 0.047500000000000014 0.015000000000000013 0.022499999999999992 0.0325 0.027500000000000024 0.05000000000000002 0.07250000000000004 0.07250000000000001 0.04000000000000001 0.03250000000000003 0.035 0.0675 0.08500000000000002 0.11250000000000002 0.11500000000000002 0.19 0.43000000000000005 
75.13842010498047 0.007500000000000007 0.0050000000000000044 0.0 0.0 0.0025000000000000022 0.007500000000000007 0.0 0.0 0.0050000000000000044 0.0 0.007500000000000007 0.0025000000000000022 0.012500000000000011 0.02250000000000002 0.0025000000000000022 0.0025000000000000022 0.007500000000000007 0.0050000000000000044 0.0050000000000000044 0.010000000000000009 0.007500000000000007 0.0 0.020000000000000018 0.0025000000000000022 0.010000000000000009 0.0050000000000000044 0.0050000000000000044 0.007500000000000007 0.0 0.012500000000000011 0.0025000000000000022 0.0050000000000000044 0.0050000000000000044 0.015000000000000013 0.007500000000000007 0.012500000000000011 0.010000000000000009 0.0025000000000000022 0.015000000000000013 0.0050000000000000044 0.010000000000000009 0.0 0.012500000000000011 0.015000000000000013 0.0 0.0 0.012500000000000011 0.007500000000000007 0.0025000000000000022 0.010000000000000009 0.012500000000000011 0.02250000000000002 0.010000000000000009 0.02250000000000002 0.017500000000000016 0.007500000000000007 0.0025000000000000022 0.007500000000000007 0.0050000000000000044 0.015000000000000013 0.010000000000000009 0.007500000000000007 0.010000000000000009 0.017500000000000016 0.012500000000000011 0.017500000000000016 0.017500000000000016 0.007500000000000007 0.007500000000000007 0.020000000000000018 0.015000000000000013 0.025000000000000022 0.017500000000000016 0.020000000000000018 0.012500000000000011 0.015000000000000013 0.015000000000000013 0.02250000000000002 0.010000000000000009 0.020000000000000018 0.0050000000000000044 0.015000000000000013 0.012500000000000011 0.010000000000000009 0.037500000000000006 0.017500000000000016 0.030000000000000027 0.04000000000000001 0.035 0.02250000000000002 0.03750000000000003 0.047500000000000014 0.04250000000000001 0.05750000000000002 0.07 0.0925 0.05000000000000002 0.11250000000000002 0.16499999999999998 0.425 
96.8739013671875 0.0 0.0025000000000000022 0.0025000000000000022 0.0 0.0025000000000000022 0.007500000000000007 0.010000000000000009 0.0 0.0025000000000000022 0.0 0.0025000000000000022 0.0050000000000000044 0.0 0.0025000000000000022 0.0025000000000000022 0.0 0.0025000000000000022 0.0025000000000000022 0.0 0.0050000000000000044 0.0025000000000000022 0.012500000000000011 0.0 0.0050000000000000044 0.012500000000000011 0.0025000000000000022 0.0025000000000000022 0.007500000000000007 0.0025000000000000022 0.0025000000000000022 0.0 0.012500000000000011 0.0 0.0025000000000000022 0.0050000000000000044 0.007500000000000007 0.0 0.007500000000000007 0.010000000000000009 0.012500000000000011 0.010000000000000009 0.0050000000000000044 0.0050000000000000044 0.012500000000000011 0.0050000000000000044 0.012500000000000011 0.0050000000000000044 0.0025000000000000022 0.010000000000000009 0.010000000000000009 0.010000000000000009 0.0025000000000000022 0.0050000000000000044 0.007500000000000007 0.0 0.0050000000000000044 0.0025000000000000022 0.02250000000000002 0.0025000000000000022 0.0025000000000000022 0.0050000000000000044 0.0025000000000000022 0.010000000000000009 0.0050000000000000044 0.007500000000000007 0.0050000000000000044 0.0050000000000000044 0.015000000000000013 0.007500000000000007 0.015000000000000013 0.0050000000000000044 0.015000000000000013 0.0050000000000000044 0.017500000000000016 0.010000000000000009 0.0050000000000000044 0.010000000000000009 0.015000000000000013 0.012500000000000011 0.007500000000000007 0.017500000000000016 0.020000000000000018 0.010000000000000009 0.007500000000000007 0.04000000000000001 0.05250000000000002 0.022499999999999992 0.020000000000000018 0.027500000000000024 0.030000000000000027 0.025000000000000022 0.02250000000000002 0.025000000000000022 0.035 0.05000000000000002 0.05249999999999999 0.07500000000000004 0.08250000000000002 0.13499999999999998 0.45 
124.89688873291016 0.010000000000000009 0.0 0.0 0.0 0.007500000000000007 0.0050000000000000044 0.0 0.010000000000000009 0.0 0.007500000000000007 0.0025000000000000022 0.0050000000000000044 0.0 0.0 0.0 0.0 0.007500000000000007 0.010000000000000009 0.0 0.0025000000000000022 0.0025000000000000022 0.007500000000000007 0.007500000000000007 0.0 0.0 0.0025000000000000022 0.0025000000000000022 0.007500000000000007 0.0025000000000000022 0.012500000000000011 0.0 0.007500000000000007 0.017500000000000016 0.0025000000000000022 0.0 0.007500000000000007 0.010000000000000009 0.0 0.007500000000000007 0.012500000000000011 0.007500000000000007 0.0025000000000000022 0.0 0.0050000000000000044 0.010000000000000009 0.007500000000000007 0.012500000000000011 0.0025000000000000022 0.007500000000000007 0.0 0.0025000000000000022 0.007500000000000007 0.010000000000000009 0.0025000000000000022 0.0 0.0025000000000000022 0.0025000000000000022 0.0025000000000000022 0.0 0.012500000000000011 0.0050000000000000044 0.0050000000000000044 0.012500000000000011 0.0 0.0025000000000000022 0.0050000000000000044 0.0 0.010000000000000009 0.007500000000000007 0.0050000000000000044 0.012500000000000011 0.0 0.007500000000000007 0.007500000000000007 0.0050000000000000044 0.0050000000000000044 0.007500000000000007 0.012500000000000011 0.0050000000000000044 0.007500000000000007 0.010000000000000009 0.0050000000000000044 0.010000000000000009 0.010000000000000009 0.010000000000000009 0.010000000000000009 0.020000000000000018 0.0050000000000000044 0.012500000000000011 0.012500000000000011 0.020000000000000018 0.030000000000000027 0.020000000000000018 0.05750000000000002 0.04500000000000001 0.060000000000000026 0.04000000000000001 0.08249999999999999 0.10250000000000001 0.38 
161.0261993408203 0.007500000000000007 0.0025000000000000022 0.0050000000000000044 0.0025000000000000022 0.0 0.0025000000000000022 0.0025000000000000022 0.0025000000000000022 0.010000000000000009 0.0 0.0050000000000000044 0.007500000000000007 0.0025000000000000022 0.0 0.0 0.0025000000000000022 0.007500000000000007 0.0 0.0 0.0 0.0 0.0050000000000000044 0.0050000000000000044 0.0 0.0050000000000000044 0.0 0.0 0.0050000000000000044 0.0050000000000000044 0.0 0.0025000000000000022 0.0025000000000000022 0.0050000000000000044 0.0050000000000000044 0.0 0.0 0.007500000000000007 0.0025000000000000022 0.0025000000000000022 0.0025000000000000022 0.015000000000000013 0.0050000000000000044 0.0050000000000000044 0.007500000000000007 0.0 0.0050000000000000044 0.0 0.0 0.010000000000000009 0.010000000000000009 0.007500000000000007 0.007500000000000007 0.0 0.0 0.0050000000000000044 0.0050000000000000044 0.0050000000000000044 0.0 0.0025000000000000022 0.0 0.0050000000000000044 0.0050000000000000044 0.0025000000000000022 0.0 0.007500000000000007 0.0050000000000000044 0.0050000000000000044 0.0 0.0050000000000000044 0.007500000000000007 0.007500000000000007 0.0025000000000000022 0.0 0.0025000000000000022 0.007500000000000007 0.0050000000000000044 0.020000000000000018 0.012500000000000011 0.0025000000000000022 0.007500000000000007 0.012500000000000011 0.015000000000000013 0.0 0.007500000000000007 0.007500000000000007 0.02250000000000002 0.010000000000000009 0.025000000000000022 0.012500000000000011 0.012500000000000011 0.025000000000000022 0.02250000000000002 0.04250000000000001 0.04250000000000001 0.04500000000000001 0.047500000000000014 0.02250000000000002 0.07500000000000001 0.08750000000000002 0.4025 
207.6066131591797 0.0025000000000000022 0.0 0.0 0.0025000000000000022 0.0 0.0050000000000000044 0.0 0.0025000000000000022 0.0 0.0 0.0 0.0 0.0025000000000000022 0.0 0.0 0.0 0.0 0.0 0.0025000000000000022 0.0025000000000000022 0.0 0.0025000000000000022 0.0 0.0 0.0 0.0 0.0050000000000000044 0.0 0.007500000000000007 0.0050000000000000044 0.0 0.0050000000000000044 0.010000000000000009 0.0025000000000000022 0.0 0.0025000000000000022 0.0025000000000000022 0.0 0.0 0.0 0.0050000000000000044 0.0 0.0025000000000000022 0.0 0.007500000000000007 0.0025000000000000022 0.0 0.0050000000000000044 0.0025000000000000022 0.0025000000000000022 0.0050000000000000044 0.0025000000000000022 0.0 0.0025000000000000022 0.0 0.0050000000000000044 0.0 0.0 0.0025000000000000022 0.0050000000000000044 0.0 0.0 0.0 0.015000000000000013 0.0050000000000000044 0.0025000000000000022 0.0 0.0 0.0025000000000000022 0.0025000000000000022 0.010000000000000009 0.0025000000000000022 0.0050000000000000044 0.0025000000000000022 0.007500000000000007 0.0 0.007500000000000007 0.0050000000000000044 0.007500000000000007 0.015000000000000013 0.010000000000000009 0.0 0.02250000000000002 0.0025000000000000022 0.012500000000000011 0.0 0.007500000000000007 0.010000000000000009 0.010000000000000009 0.010000000000000009 0.010000000000000009 0.0325 0.027499999999999997 0.015000000000000013 0.027500000000000024 0.03 0.0325 0.06250000000000003 0.07999999999999999 0.395 
267.66162109375 0.0050000000000000044 0.0 0.0 0.0025000000000000022 0.0025000000000000022 0.0 0.0 0.0 0.007500000000000007 0.0 0.0 0.0 0.0025000000000000022 0.0 0.0025000000000000022 0.0 0.0025000000000000022 0.0025000000000000022 0.0 0.0 0.0 0.0025000000000000022 0.0025000000000000022 0.0 0.0050000000000000044 0.0 0.0 0.0 0.0 0.0 0.0025000000000000022 0.0050000000000000044 0.0 0.0025000000000000022 0.0025000000000000022 0.0 0.0025000000000000022 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0025000000000000022 0.0 0.0 0.0050000000000000044 0.0025000000000000022 0.0025000000000000022 0.0 0.0025000000000000022 0.0 0.0025000000000000022 0.0050000000000000044 0.0050000000000000044 0.007500000000000007 0.0 0.0025000000000000022 0.007500000000000007 0.0025000000000000022 0.0 0.0 0.0 0.0050000000000000044 0.0 0.0 0.0025000000000000022 0.0050000000000000044 0.0 0.0025000000000000022 0.0 0.007500000000000007 0.0025000000000000022 0.010000000000000009 0.0025000000000000022 0.0025000000000000022 0.0 0.0050000000000000044 0.0050000000000000044 0.007500000000000007 0.0025000000000000022 0.007500000000000007 0.007500000000000007 0.007500000000000007 0.007500000000000007 0.0050000000000000044 0.017500000000000016 0.0025000000000000022 0.012500000000000011 0.020000000000000018 0.015000000000000013 0.017500000000000016 0.027500000000000024 0.03 0.02250000000000002 0.035 0.05000000000000002 0.11000000000000001 0.365 
345.08892822265625 0.0025000000000000022 0.0 0.0 0.0050000000000000044 0.0 0.0 0.0025000000000000022 0.0 0.0 0.0 0.0025000000000000022 0.0025000000000000022 0.0 0.0 0.0050000000000000044 0.0025000000000000022 0.007500000000000007 0.0025000000000000022 0.0025000000000000022 0.0025000000000000022 0.0 0.0025000000000000022 0.0 0.0 0.0 0.0025000000000000022 0.0 0.0 0.0 0.0 0.0 0.0050000000000000044 0.0 0.0 0.0 0.0 0.0 0.007500000000000007 0.0 0.007500000000000007 0.0050000000000000044 0.0 0.007500000000000007 0.010000000000000009 0.0025000000000000022 0.0 0.007500000000000007 0.0025000000000000022 0.0050000000000000044 0.0025000000000000022 0.0 0.0 0.0 0.0 0.012500000000000011 0.0025000000000000022 0.0 0.0 0.0 0.010000000000000009 0.0050000000000000044 0.0 0.010000000000000009 0.0 0.0025000000000000022 0.0025000000000000022 0.007500000000000007 0.0025000000000000022 0.0025000000000000022 0.0050000000000000044 0.0050000000000000044 0.0 0.0025000000000000022 0.0050000000000000044 0.0 0.0 0.0 0.012500000000000011 0.0025000000000000022 0.010000000000000009 0.0025000000000000022 0.0 0.010000000000000009 0.010000000000000009 0.015000000000000013 0.010000000000000009 0.0 0.007500000000000007 0.0050000000000000044 0.020000000000000018 0.012500000000000011 0.0050000000000000044 0.027500000000000024 0.012500000000000011 0.015000000000000013 0.027500000000000024 0.025000000000000022 0.04000000000000001 0.06 0.36 
444.9137878417969 0.0025000000000000022 0.0 0.0 0.0025000000000000022 0.0 0.0 0.0025000000000000022 0.010000000000000009 0.0 0.0 0.0 0.0025000000000000022 0.0 0.0025000000000000022 0.0 0.0 0.0025000000000000022 0.0 0.0 0.0 0.0 0.0 0.0025000000000000022 0.0 0.0025000000000000022 0.0025000000000000022 0.0025000000000000022 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0025000000000000022 0.0 0.0 0.0050000000000000044 0.0 0.0 0.0 0.0050000000000000044 0.0025000000000000022 0.0025000000000000022 0.0050000000000000044 0.0 0.0 0.0 0.0 0.0 0.0 0.010000000000000009 0.0 0.0 0.0 0.0 0.0025000000000000022 0.010000000000000009 0.007500000000000007 0.0050000000000000044 0.0 0.007500000000000007 0.0 0.0 0.0 0.0 0.0 0.0025000000000000022 0.0050000000000000044 0.0050000000000000044 0.007500000000000007 0.0 0.007500000000000007 0.0050000000000000044 0.0 0.0 0.0 0.0 0.0 0.007500000000000007 0.0 0.0025000000000000022 0.0 0.007500000000000007 0.0025000000000000022 0.0 0.0050000000000000044 0.015000000000000013 0.0025000000000000022 0.0050000000000000044 0.010000000000000009 0.007500000000000007 0.007500000000000007 0.012500000000000011 0.022499999999999992 0.035 0.05000000000000002 0.3175 
573.6151733398438 0.0 0.0 0.0050000000000000044 0.0 0.007500000000000007 0.0 0.0 0.0 0.0 0.0025000000000000022 0.0025000000000000022 0.0025000000000000022 0.0025000000000000022 0.0 0.0 0.0 0.0025000000000000022 0.0025000000000000022 0.0 0.0 0.0 0.0025000000000000022 0.0 0.0 0.0050000000000000044 0.0 0.0025000000000000022 0.0025000000000000022 0.0 0.0050000000000000044 0.0 0.0025000000000000022 0.0 0.0050000000000000044 0.0 0.0 0.0 0.0 0.0 0.0 0.0025000000000000022 0.0 0.0025000000000000022 0.0 0.0025000000000000022 0.0025000000000000022 0.0025000000000000022 0.0050000000000000044 0.0025000000000000022 0.0 0.0 0.0 0.0050000000000000044 0.0 0.0 0.0 0.0 0.0025000000000000022 0.0 0.007500000000000007 0.0025000000000000022 0.0025000000000000022 0.0 0.0 0.0 0.0 0.0025000000000000022 0.0 0.0050000000000000044 0.0 0.0 0.0 0.0 0.0025000000000000022 0.0025000000000000022 0.0025000000000000022 0.0 0.0025000000000000022 0.0 0.010000000000000009 0.007500000000000007 0.0025000000000000022 0.0025000000000000022 0.0 0.007500000000000007 0.0025000000000000022 0.0 0.0050000000000000044 0.007500000000000007 0.007500000000000007 0.0050000000000000044 0.0050000000000000044 0.0 0.0050000000000000044 0.0050000000000000044 0.012500000000000011 0.012500000000000011 0.012500000000000011 0.047500000000000014 0.3375 
739.5467529296875 0.0025000000000000022 0.0 0.0 0.0 0.0 0.0050000000000000044 0.0 0.0 0.0 0.0 0.0 0.0050000000000000044 0.0 0.0 0.0025000000000000022 0.0 0.0 0.0 0.0 0.0025000000000000022 0.0 0.0 0.0 0.0025000000000000022 0.0025000000000000022 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0025000000000000022 0.0 0.0 0.0025000000000000022 0.0 0.0025000000000000022 0.0 0.0025000000000000022 0.0 0.0 0.0 0.0 0.0 0.0025000000000000022 0.0 0.0 0.0 0.0 0.0025000000000000022 0.0025000000000000022 0.0 0.0 0.0 0.0 0.0 0.0 0.0025000000000000022 0.0 0.007500000000000007 0.0 0.0 0.0 0.0025000000000000022 0.0 0.0025000000000000022 0.0 0.0 0.0050000000000000044 0.0 0.0025000000000000022 0.0025000000000000022 0.0 0.0050000000000000044 0.0 0.0 0.0 0.0 0.007500000000000007 0.0050000000000000044 0.0025000000000000022 0.007500000000000007 0.010000000000000009 0.012500000000000011 0.0025000000000000022 0.0 0.0025000000000000022 0.007500000000000007 0.010000000000000009 0.010000000000000009 0.035 0.017500000000000016 0.31 
953.4776611328125 0.0 0.0 0.0025000000000000022 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0050000000000000044 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0025000000000000022 0.0 0.0025000000000000022 0.0 0.0025000000000000022 0.0 0.0 0.0 0.0 0.0025000000000000022 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0025000000000000022 0.0025000000000000022 0.0025000000000000022 0.0 0.0 0.0 0.0050000000000000044 0.0 0.0 0.0 0.0025000000000000022 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0050000000000000044 0.0 0.0050000000000000044 0.0 0.0050000000000000044 0.0025000000000000022 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0025000000000000022 0.0050000000000000044 0.0050000000000000044 0.0 0.0 0.0 0.0025000000000000022 0.0 0.0025000000000000022 0.0025000000000000022 0.0 0.0 0.0025000000000000022 0.0025000000000000022 0.0 0.0050000000000000044 0.012500000000000011 0.010000000000000009 0.0050000000000000044 0.007500000000000007 0.02250000000000002 0.03 0.0325 0.3075 
1229.292236328125 0.0 0.0 0.0 0.0 0.0025000000000000022 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0050000000000000044 0.0 0.0 0.0 0.0050000000000000044 0.0 0.0025000000000000022 0.0 0.0 0.0 0.0 0.0 0.0025000000000000022 0.0025000000000000022 0.0 0.0 0.0 0.0025000000000000022 0.0 0.0 0.0 0.0 0.0 0.0 0.0050000000000000044 0.0 0.0 0.0 0.0025000000000000022 0.0025000000000000022 0.0 0.0 0.0 0.0025000000000000022 0.0 0.0 0.0 0.0050000000000000044 0.0025000000000000022 0.0025000000000000022 0.0 0.0 0.0050000000000000044 0.0 0.0 0.0 0.0 0.0 0.0 0.0025000000000000022 0.0 0.0025000000000000022 0.0050000000000000044 0.0 0.0 0.0 0.0 0.0 0.0050000000000000044 0.015000000000000013 0.0 0.0 0.0050000000000000044 0.0 0.0 0.0050000000000000044 0.0 0.0025000000000000022 0.0050000000000000044 0.0 0.0050000000000000044 0.010000000000000009 0.017500000000000016 0.04000000000000001 0.27 
1584.893310546875 0.0 0.0050000000000000044 0.0 0.0 0.0025000000000000022 0.0 0.0 0.0 0.007500000000000007 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0025000000000000022 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.007500000000000007 0.0025000000000000022 0.0 0.0 0.0 0.0025000000000000022 0.0 0.0 0.0025000000000000022 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0025000000000000022 0.0 0.0025000000000000022 0.0 0.0 0.0 0.0 0.0025000000000000022 0.0025000000000000022 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0025000000000000022 0.0 0.007500000000000007 0.0 0.0 0.0 0.0 0.0050000000000000044 0.0 0.0 0.0025000000000000022 0.0 0.0 0.0 0.0 0.0 0.0025000000000000022 0.0050000000000000044 0.0 0.0025000000000000022 0.0025000000000000022 0.0025000000000000022 0.0 0.0025000000000000022 0.0 0.0 0.0050000000000000044 0.0050000000000000044 0.0025000000000000022 0.0 0.0050000000000000044 0.0 0.0050000000000000044 0.01999999999999999 0.017500000000000016 0.28 


==> figures/ISAC/tradeoff/ws_fine/ws_beamgain.txt <==
comm sens total ws 
265.34051513671875 2.441683530807495 304.585693359375 0.01 
259.52972412109375 8.664093017578125 302.65423583984375 0.02 
251.02252197265625 16.511188507080078 300.3963623046875 0.03 
243.02810668945312 23.589405059814453 298.244384765625 0.04 
235.94992065429688 29.624881744384766 296.28948974609375 0.05 
230.62615966796875 34.3773193359375 294.65899658203125 0.060000000000000005 
224.62088012695312 39.53242492675781 292.9874572753906 0.06999999999999999 
220.54342651367188 42.99542999267578 292.0243835449219 0.08 
216.15750122070312 46.83259582519531 290.8043518066406 0.09 
211.79049682617188 50.60080337524414 289.76336669921875 0.09999999999999999 
208.2969970703125 53.58771514892578 288.80499267578125 0.11 
204.46420288085938 56.816368103027344 287.7242126464844 0.12 
200.94508361816406 59.88467025756836 286.7488098144531 0.13 
197.37350463867188 62.67807388305664 285.7943115234375 0.14 
194.58914184570312 65.04530334472656 285.0616455078125 0.15000000000000002 
191.34869384765625 67.76422882080078 284.2280578613281 0.16 
189.41578674316406 69.4351806640625 283.66851806640625 0.17 
186.63226318359375 71.71455383300781 282.8477478027344 0.18000000000000002 
183.94842529296875 74.00555419921875 282.1297607421875 0.19 
181.45794677734375 76.10491180419922 281.5879821777344 0.2 
179.76455688476562 77.43881225585938 281.0412292480469 0.21000000000000002 
176.6938934326172 80.0337142944336 280.25958251953125 0.22 
175.24234008789062 81.17051696777344 279.814697265625 0.23 
172.12010192871094 83.805908203125 278.964599609375 0.24000000000000002 
169.97802734375 85.56172943115234 278.49444580078125 0.25 
168.2694549560547 87.0255126953125 278.1305236816406 0.26 
165.92459106445312 89.02127075195312 277.36907958984375 0.27 
163.56832885742188 90.88272094726562 276.7615051269531 0.28 
161.45738220214844 92.6319808959961 276.1680603027344 0.29000000000000004 
159.9473114013672 93.8547134399414 275.85406494140625 0.3 
157.3367919921875 95.88580322265625 275.0942687988281 0.31 
156.04144287109375 97.17301940917969 274.7618103027344 0.32 
153.66464233398438 99.09908294677734 274.08319091796875 0.33 
152.9847869873047 99.66227722167969 273.9013977050781 0.34 
150.54580688476562 101.61637878417969 273.224853515625 0.35000000000000003 
148.50054931640625 103.33970642089844 272.7102355957031 0.36000000000000004 
147.775146484375 103.87594604492188 272.5636291503906 0.37 
145.09597778320312 106.21734619140625 271.75518798828125 0.38 
143.6512908935547 107.33552551269531 271.451171875 0.39 
142.48001098632812 108.23280334472656 271.1233825683594 0.4 
140.65090942382812 109.89875793457031 270.6127624511719 0.41000000000000003 
139.87158203125 110.59435272216797 270.4575500488281 0.42000000000000004 
136.41021728515625 113.22901916503906 269.58685302734375 0.43 
135.0023956298828 114.44195556640625 269.09796142578125 0.44 
133.4490966796875 115.83981323242188 268.78228759765625 0.45 
131.9772491455078 116.9592056274414 268.2587890625 0.46 
130.120361328125 118.49396514892578 267.74493408203125 0.47000000000000003 
128.0567169189453 120.16026306152344 267.3580322265625 0.48000000000000004 
126.33415222167969 121.637939453125 266.90252685546875 0.49 
125.6424560546875 122.21686553955078 266.6500244140625 0.5 
123.69949340820312 123.79853820800781 266.078369140625 0.51 
122.34757232666016 124.94039916992188 265.8457336425781 0.52 
121.637939453125 125.44184875488281 265.59344482421875 0.53 
120.00161743164062 126.75999450683594 265.0584716796875 0.54 
117.76751708984375 128.63052368164062 264.6498718261719 0.55 
115.2261962890625 130.7103271484375 263.90618896484375 0.56 
114.58728790283203 131.298828125 263.713134765625 0.5700000000000001 
112.83111572265625 132.62905883789062 263.1966247558594 0.5800000000000001 
111.2288818359375 133.96676635742188 262.9317626953125 0.59 
109.56562805175781 135.49398803710938 262.47296142578125 0.6 
108.13786315917969 136.72122192382812 261.972412109375 0.61 
106.75751495361328 137.787353515625 261.6131896972656 0.62 
104.38365173339844 139.7664794921875 260.9955139160156 0.63 
103.0689926147461 140.73556518554688 260.5725402832031 0.64 
101.41910552978516 142.06515502929688 260.211669921875 0.65 
100.04871368408203 143.27877807617188 259.86810302734375 0.66 
98.17041015625 144.84735107421875 259.3567810058594 0.67 
96.1574478149414 146.36680603027344 258.8514709472656 0.68 
95.01853942871094 147.45062255859375 258.6634216308594 0.6900000000000001 
92.791259765625 149.17364501953125 258.0301818847656 0.7000000000000001 
90.11483001708984 151.32598876953125 257.334228515625 0.7100000000000001 
88.33585357666016 152.74293518066406 256.7538757324219 0.72 
87.1635971069336 153.77752685546875 256.3802490234375 0.73 
85.40306091308594 155.24188232421875 256.044189453125 0.74 
83.18930053710938 156.84954833984375 255.49716186523438 0.75 
81.36895751953125 158.43618774414062 254.9537811279297 0.76 
80.4473876953125 159.114501953125 254.88021850585938 0.77 
78.00860595703125 161.19827270507812 254.06533813476562 0.78 
74.1324234008789 164.32313537597656 253.11917114257812 0.79 
72.74446105957031 165.6357421875 252.718017578125 0.8 
71.22906494140625 166.80784606933594 252.27110290527344 0.81 
67.97498321533203 169.38287353515625 251.42184448242188 0.8200000000000001 
66.49446868896484 170.55523681640625 251.11618041992188 0.8300000000000001 
63.12924575805664 173.21926879882812 250.1719970703125 0.8400000000000001 
60.923492431640625 175.06629943847656 249.65101623535156 0.85 
58.29241180419922 177.1300506591797 248.8856201171875 0.86 
54.56332778930664 180.1301727294922 248.02383422851562 0.87 
51.95882034301758 182.0765380859375 247.2371368408203 0.88 
49.145301818847656 184.53781127929688 246.50494384765625 0.89 
45.93096923828125 187.06239318847656 245.61473083496094 0.9 
43.75720977783203 188.8184051513672 245.201171875 0.91 
39.492881774902344 192.00900268554688 243.98602294921875 0.92 
36.31071472167969 194.53863525390625 243.2589111328125 0.93 
31.63242530822754 198.2894287109375 242.04312133789062 0.9400000000000001 
27.423368453979492 201.50228881835938 240.84451293945312 0.9500000000000001 
22.440963745117188 205.54595947265625 239.5893096923828 0.9600000000000001 
17.41609001159668 209.5723114013672 238.31781005859375 0.97 
11.555586814880371 213.89599609375 236.75064086914062 0.98 
5.674015045166016 218.35888671875 235.25318908691406 0.99 
0.22561728954315186 221.76832580566406 234.0025634765625 1.0 

